Application of Modal Filtering in Discontinuous Spectral Element Method for Simulation of Compressible Channel Flow at Different Reynolds Numbers

Large-eddy simulation of incompressible turbulent flow has been extensively investigated; hence, a variety of models suited for different numerical schemes have been developed. In the case of compressible flow, the modeling is more challenging due to the numerous terms that arise in the filtered Navier-Stokes equations. Recently, modal explicit filtering was implemented in the discontinuous spectral element method (DSEM) to mimic the effects of sub-filtered scales for compressible flows. The method is computationally inexpensive since it is implemented in the DSEM code using a well-established math library. It has been successfully applied to simulations of compressible decaying isotropic turbulence and turbulent channel flow. In this study, channel flows with three different friction Reynolds numbers are simulated using explicit modal filtering in DSEM to assess the performance of the new method by comparing turbulent statistics and friction Reynolds numbers to those from DNS. The model predicts the friction Reynolds number with a maximum of 2.16% error with respect to DNS. Although the model generates promising results for the average velocity profile compared to DNS, it requires adjustment of filter strength and frequency to predict rms statistics accurately.

==> Application of Modal Filtering in Discontinuous Spectral Element Method for Simulation of Compressible Channel Flow at Different Reynolds Numbers/Re204ave.csv <==
y_c,u_c,y_l,u_l,y_d,u_d
0.270596806,0.289857999,0.257033708,0.295643989,0.060622134,0.061197861
2.354638454,2.683030103,2.236617133,2.416384189,0.531710687,0.535580138
6.109951693,5.983786448,5.803703159,5.805678861,1.402168832,1.408201605
10.79275081,8.489703266,10.25178678,8.811786534,2.53947722,2.535113069
15.47554994,10.02600941,14.6998704,10.74044097,3.770490812,3.723265246
19.23086317,10.84143375,18.26695643,11.80079221,4.907799262,4.773261716
21.31490487,11.2224639,20.2465399,12.25527004,5.778257366,5.535588632
22.41278741,11.37991299,21.28939338,12.46659065,6.249346035,5.930833245
28.78425564,12.25719008,27.3415051,13.44105319,6.401489628,6.055875608
40.26524311,13.28767802,38.24703212,14.50233289,7.112693754,6.621438719
54.58180125,14.17495844,51.84600277,15.30147855,8.426827802,7.584660638
68.8983594,14.83534797,65.44497342,15.88026014,10.14382661,8.683477543
80.37934687,15.26456914,76.35050043,16.23764484,12.00229282,9.684147203
86.75081509,15.46181641,82.40261215,16.42368631,13.71929183,10.45738124
89.25636125,15.54499587,84.78257306,16.48491834,15.03342587,10.96602084
102.1817283,15.91106368,97.06008318,16.81372757,15.74463,11.21505804
125.4724323,16.4720115,119.1833894,17.30378958,15.97156401,11.29105627
154.5154688,17.00846073,146.7707045,17.78848198,17.02384194,11.62234134
183.5585032,17.40954508,174.3580176,18.13137161,18.96819787,12.15522421
206.8492094,17.58687511,196.4813259,18.27512033,21.50862085,12.72597482
219.7745742,17.62028136,208.7588339,18.29797431,24.25835552,13.22250527
,,,,26.7987789,13.59830914
,,,,28.74313442,13.84517356
,,,,29.79541194,13.96673921
,,,,30.12531802,14.00337909
,,,,31.63669666,14.16248698
,,,,34.42936444,14.42504114
,,,,38.07815744,14.719764
,,,,42.0275832,14.9929562
,,,,45.67637826,15.21333283
,,,,48.46904398,15.36556328
,,,,49.98042468,15.44298333
,,,,50.44267488,15.46602205
,,,,52.52340979,15.56664094
,,,,56.36810778,15.74013195
,,,,61.39144456,15.94688791
,,,,66.82866789,16.15043099
,,,,71.85200466,16.32497961
,,,,75.69670265,16.45217115
,,,,77.77743757,16.51903722
,,,,78.39309656,16.53861958
,,,,81.09659034,16.62315502
,,,,86.09199545,16.77440231
,,,,92.61880516,16.96284197
,,,,99.68337517,17.15893906
,,,,106.2101849,17.33398752
,,,,111.20559,17.46341047
,,,,113.9090838,17.53154166
,,,,114.6765296,17.55064074
,,,,117.9367813,17.63061087
,,,,123.9609405,17.77270602
,,,,131.8318851,17.94645549
,,,,140.3513357,18.11975649
,,,,148.2222782,18.26730544
,,,,154.2464395,18.3714323
,,,,157.5066912,18.4238034
,,,,158.3889839,18.43747525
,,,,161.9849452,18.49061887
,,,,168.6294129,18.57738735
,,,,177.3108313,18.66698305
,,,,186.7075273,18.73588382
,,,,195.3889457,18.77608867
,,,,202.0334134,18.79133149
,,,,205.6293747,18.79394229


==> Application of Modal Filtering in Discontinuous Spectral Element Method for Simulation of Compressible Channel Flow at Different Reynolds Numbers/Re204rms.csv <==
y_c,u_c,v_c,w_c,y_l,u_l,v_l,w_l,y_d,u_d,v_d,w_d,TKE_c,TKE_l,TKE_d
0.270596806,0.874292583,0.105273004,0.453989518,0.257033708,0.300181513,0.03038618,0.158875873,0.060622134,0.022724129,0.000214226,0.011703477,0.490788204,0.058136902,0.000326702
2.354638454,1.581081486,0.182304526,0.677845121,2.236617133,1.120933145,0.08939141,0.433031381,0.531710687,0.197696441,0.002492944,0.096325413,1.496263807,0.725999059,0.024184341
6.109951693,2.54821294,0.55170509,1.038520566,5.803703159,2.283221872,0.29121603,0.776549798,1.402168832,0.519261144,0.013770045,0.231015158,3.938146329,2.95046924,0.161594877
10.79275081,2.760632446,0.786129979,1.186488126,10.25178678,2.795815579,0.467955775,0.978170782,2.53947722,0.930839209,0.038784025,0.372374766,4.823422959,4.496192719,0.5033144
15.47554994,2.722613388,0.904882482,1.25321475,14.6998704,2.868729275,0.577893986,1.085290663,3.770490812,1.349337083,0.073880767,0.491551362,4.90099159,4.870712467,1.033895836
19.23086317,2.641453085,0.964488889,1.281668419,18.26695643,2.809705258,0.649358555,1.123954039,4.907799262,1.693384344,0.110461638,0.578652709,4.775093576,4.789691425,1.607295633
21.31490487,2.622683009,0.981648608,1.301588703,20.2465399,2.742794063,0.680274569,1.140966324,5.778257366,1.922015877,0.139913088,0.634279906,4.768116653,4.643748456,2.05801585
22.41278741,2.616062239,0.992350913,1.343793431,21.28939338,2.732887928,0.69846779,1.155727899,6.249346035,2.03216952,0.156150871,0.66122803,4.81716138,4.64612033,2.29565928
28.78425564,2.378494811,1.020924343,1.289671748,27.3415051,2.511763974,0.773727095,1.165359531,6.401489628,2.065898942,0.161414953,0.669530118,4.181388648,4.132837358,2.371131903
40.26524311,2.097297431,1.013312863,1.237878557,38.24703212,2.162545145,0.848040079,1.150096242,7.112693754,2.209812113,0.186151505,0.705940577,3.478901398,3.359247422,2.708137029
54.58180125,1.848903931,0.992198882,1.170961699,51.84600277,1.876926447,0.887223361,1.124513138,8.426827802,2.422640014,0.231866918,0.764700389,2.887027833,2.787273988,3.253856796
68.8983594,1.663218528,0.963203652,1.112690306,65.44497342,1.681669651,0.888971697,1.081593934,10.14382661,2.610493314,0.290587406,0.828786041,2.466068432,2.394064467,3.793001343
80.37934687,1.555718995,0.940819266,1.074222302,76.35050043,1.55201304,0.874571551,1.038517132,12.00229282,2.724996316,0.351736306,0.885756688,2.229678017,2.126068854,4.16694413
86.75081509,1.519050328,0.925670987,1.089692408,82.40261215,1.484914837,0.862363012,1.015845399,13.71929183,2.772374904,0.405327935,0.92901456,2.17590511,1.990291956,4.356710699
89.25636125,1.533774134,0.912597117,1.081079615,84.78257306,1.487477809,0.85465577,1.020219111,15.03342587,2.78191935,0.444204914,0.956855601,2.177014863,1.991936876,4.425982959
102.1817283,1.361727471,0.862276954,0.968081897,97.06008318,1.346671876,0.819131104,0.93992751,15.74463,2.779788469,0.464418063,0.970214818,1.767502905,1.683982316,4.442112431
125.4724323,1.18302324,0.778928006,0.847262896,119.1833894,1.163972775,0.751034828,0.833937646,15.97156401,2.778274167,0.470754516,0.974268627,1.36206362,1.307168966,4.44480826
154.5154688,1.012405672,0.703473737,0.730443759,146.7707045,1.00088178,0.684647819,0.721128627,17.02384194,2.766096469,0.499278963,0.991576064,1.026694313,0.995266736,4.441896123
183.5585032,0.862190714,0.647798922,0.638258446,174.3580176,0.875244714,0.639022604,0.64576229,18.96819787,2.727358329,0.548504347,1.018357743,0.785195058,0.795706066,4.388196484
206.8492094,0.790952742,0.627628855,0.606416834,196.4813259,0.807327923,0.618631322,0.615601452,21.50862085,2.65673504,0.605986777,1.04536229,0.693632798,0.706724118,4.259121682
219.7745742,0.802014203,0.626031327,0.644186387,208.7588339,0.796441623,0.61515467,0.617681801,24.25835552,2.567877966,0.659816288,1.06731665,0.725059052,0.697132667,4.084259806
,,,,,,,,26.7987789,2.481984623,0.702370997,1.082785262,,,3.912998305
,,,,,,,,28.74313442,2.416297552,0.73069768,1.092248855,,,3.782710261
,,,,,,,,29.79541194,2.38131709,0.74461523,1.096677432,,,3.713912156
,,,,,,,,30.12531802,2.370363256,0.748782488,1.097999117,,,3.692449619
,,,,,,,,31.63669666,2.321268666,0.766734728,1.103383559,,,3.596812821
,,,,,,,,34.42936444,2.234091417,0.795330343,1.111388921,,,3.429450074
,,,,,,,,38.07815744,2.128856677,0.824913665,1.118319715,,,3.231576145
,,,,,,,,42.0275832,2.027525821,0.848740662,1.121523628,,,3.044518458
,,,,,,,,45.67637826,1.944881822,0.864621915,1.120582158,,,2.892920365
,,,,,,,,48.46904398,1.887959531,0.87348678,1.117461621,,,2.78804541
,,,,,,,,49.98042468,1.859467564,0.877272492,1.115118834,,,2.735358331
,,,,,,,,50.44267488,1.850858154,0.87829016,1.114280479,,,2.71934525
,,,,,,,,52.52340979,1.814410263,0.882200235,1.110040587,,,2.651275981
,,,,,,,,56.36810778,1.752674448,0.886628405,1.100870057,,,2.534946265
,,,,,,,,61.39144456,1.68166962,0.887881981,1.0874646,,,2.399463189
,,,,,,,,66.82866789,1.614970151,0.884603126,1.072475521,,,2.270427511
,,,,,,,,71.85200466,1.560677149,0.878345748,1.058063012,,,2.163350877
,,,,,,,,75.69670265,1.522589286,0.871960487,1.046171517,,,2.086534034
,,,,,,,,77.77743757,1.503224251,0.868028271,1.039513702,,,2.046872481
,,,,,,,,78.39309656,1.497596608,0.866796867,1.037458971,,,2.035226763
,,,,,,,,81.09659034,1.473654045,0.861131753,1.028208399,,,1.985208326
,,,,,,,,86.09199545,1.432144387,0.849530961,1.010217182,,,1.896639577
,,,,,,,,92.61880516,1.381942684,0.833152041,0.984797232,,,1.786866746
,,,,,,,,99.68337517,1.331733987,0.81478073,0.956238882,,,1.675887925
,,,,,,,,106.2101849,1.287642912,0.797800287,0.929645539,,,1.579375198
,,,,,,,,111.20559,1.254701311,0.785001483,0.908964295,,,1.508359399
,,,,,,,,113.9090838,1.237165453,0.778143032,0.897713566,,,1.470987292
,,,,,,,,114.6765296,1.232282585,0.776189706,0.894419278,,,1.460488337
,,,,,,,,117.9367813,1.21116892,0.767966328,0.88043823,,,1.415936955
,,,,,,,,123.9609405,1.173099065,0.75269339,0.853899892,,,1.335926891
,,,,,,,,131.8318851,1.125072253,0.732750746,0.818669938,,,1.236465848
,,,,,,,,140.3513357,1.075859501,0.711454886,0.781529269,,,1.13721486
,,,,,,,,148.2222782,1.031518219,0.692699704,0.74772985,,,1.051481322
,,,,,,,,154.2464395,0.997887804,0.679357424,0.722400442,,,0.989584488
,,,,,,,,157.5066912,0.979818379,0.672602361,0.709230774,,,0.957723141
,,,,,,,,158.3889839,0.974892069,0.670829958,0.705650639,,,0.949185101
,,,,,,,,161.9849452,0.954775432,0.663929359,0.691688149,,,0.915415408
,,,,,,,,168.6294129,0.917815641,0.65241934,0.668246583,,,0.857295021
,,,,,,,,177.3108313,0.872197542,0.639994736,0.642830732,,,0.791776581
,,,,,,,,186.7075273,0.831498414,0.630155328,0.621825455,,,0.737576123
,,,,,,,,195.3889457,0.806136225,0.6248003,0.608191908,,,0.705064212
,,,,,,,,202.0334134,0.796258713,0.622970782,0.602341997,,,0.692468207
,,,,,,,,205.6293747,0.794621368,0.622676594,0.601335766,,,0.690376982


==> Application of Modal Filtering in Discontinuous Spectral Element Method for Simulation of Compressible Channel Flow at Different Reynolds Numbers/Re395ave.csv <==
y_c,u_c,y_l,u_l,y_d,u_d
0.177352453,0.228969906,0.171531041,0.183408326,0,0
1.543258854,1.621907841,1.492602964,1.51815573,0.029535,0.029538
4.00453717,4.060547906,3.873092343,3.863886384,0.11814,0.11811
7.073700948,6.451176311,6.841513966,6.406628037,0.26579,0.26562
10.14286506,8.233566424,9.809935911,8.391889839,0.47248,0.47198
12.60414321,9.282199898,12.19042513,9.609074147,0.73816,0.73701
13.97004964,9.791742352,13.51149708,10.17106175,1.0628,1.0605
14.4763106,9.926296865,14.00114055,10.35715189,1.4464,1.4417
17.00944919,10.65997198,16.45113146,11.18483789,1.8888,1.8799
21.57400715,11.61230433,20.86586249,12.27828021,2.39,2.3729
27.26591757,12.45061081,26.37094178,13.20269553,2.9499,2.9177
32.95782841,13.05169127,31.87602148,13.84689316,3.5684,3.5093
37.52238637,13.43504183,36.2907525,14.23694794,4.2455,4.1409
40.05552496,13.61139194,38.74074342,14.42133369,4.981,4.8032
40.96882493,13.67872194,39.62406525,14.48229351,5.7748,5.4854
45.46960247,13.95599984,43.97710938,14.75848518,6.6268,6.1754
53.57972317,14.37805524,51.82102369,15.16270665,7.5369,6.8611
63.69287753,14.80493963,61.60222412,15.5653493,8.5049,7.5309
73.80603189,15.16572601,71.38342456,15.89962704,9.5307,8.1754
81.91615259,15.41928888,79.22733887,16.13275014,10.614,8.787
86.41693138,15.55162295,83.5803842,16.25329712,11.755,9.3607
87.96470488,15.59319885,85.07735362,16.29282818,12.953,9.8937
95.3843409,15.79837344,92.2534477,16.47775,14.209,10.385
108.7540626,16.13653485,105.1843219,16.78432567,15.521,10.836
125.4258353,16.52018512,121.3088608,17.13152378,16.89,11.248
142.097608,16.86517096,137.4333997,17.45163093,18.315,11.624
155.4673296,17.11750021,150.3642739,17.69392973,19.797,11.966
162.8869656,17.24973911,157.540368,17.82379947,21.335,12.278
165.257996,17.2892568,159.8335717,17.86490099,22.929,12.563
176.0992094,17.47689986,170.3189334,18.045743,24.578,12.822
195.6343954,17.78939221,189.212897,18.35704017,26.283,13.06
219.9943729,18.1445365,212.7732832,18.71041934,28.043,13.278
244.3543504,18.46628153,236.3336694,19.02392681,29.858,13.479
263.8895364,18.70355402,255.2276329,19.25004154,31.727,13.664
274.7307458,18.82636721,265.7129907,19.36672331,33.651,13.837
277.8706123,18.85944495,268.7497943,19.3993508,35.628,13.998
291.2115389,18.99839279,281.6528187,19.53030562,37.66,14.148
315.2510627,19.22032041,304.9032697,19.74357627,39.744,14.29
345.2278572,19.44412756,333.8961067,19.95933474,41.882,14.425
375.2046518,19.59775304,362.8889438,20.10566682,44.073,14.552
399.2441756,19.66440587,386.1393948,20.16558144,46.316,14.673
412.5851063,19.67737601,399.0424232,20.17630147,48.611,14.79
,,,,50.958,14.902
,,,,53.356,15.011
,,,,55.805,15.117
,,,,58.305,15.221
,,,,60.855,15.322
,,,,63.456,15.421
,,,,66.105,15.518
,,,,68.804,15.614
,,,,71.551,15.707
,,,,74.347,15.799
,,,,77.191,15.89
,,,,80.082,15.979
,,,,83.02,16.067
,,,,86.005,16.153
,,,,89.035,16.239
,,,,92.112,16.324
,,,,95.234,16.409
,,,,98.4,16.493
,,,,101.61,16.576
,,,,104.86,16.659
,,,,108.16,16.741
,,,,111.5,16.823
,,,,114.89,16.903
,,,,118.31,16.984
,,,,121.78,17.063
,,,,125.28,17.141
,,,,128.83,17.218
,,,,132.42,17.294
,,,,136.04,17.369
,,,,139.71,17.443
,,,,143.41,17.517
,,,,147.15,17.59
,,,,150.92,17.664
,,,,154.74,17.738
,,,,158.58,17.812
,,,,162.47,17.886
,,,,166.39,17.96
,,,,170.34,18.034
,,,,174.33,18.108
,,,,178.34,18.182
,,,,182.39,18.254
,,,,186.48,18.326
,,,,190.59,18.396
,,,,194.73,18.466
,,,,198.91,18.535
,,,,203.11,18.603
,,,,207.34,18.669
,,,,211.6,18.734
,,,,215.89,18.797
,,,,220.2,18.859
,,,,224.54,18.919
,,,,228.9,18.978
,,,,233.29,19.035
,,,,237.7,19.092
,,,,242.14,19.148
,,,,246.6,19.202
,,,,251.08,19.256
,,,,255.58,19.308
,,,,260.1,19.359
,,,,264.64,19.408
,,,,269.2,19.456
,,,,273.78,19.503
,,,,278.38,19.548
,,,,283,19.593
,,,,287.63,19.636
,,,,292.27,19.678
,,,,296.94,19.719
,,,,301.61,19.758
,,,,306.3,19.796
,,,,311.01,19.832
,,,,315.72,19.865
,,,,320.45,19.897
,,,,325.19,19.927
,,,,329.93,19.955
,,,,334.69,19.981
,,,,339.46,20.004
,,,,344.23,20.026
,,,,349.01,20.046
,,,,353.8,20.064
,,,,358.59,20.08
,,,,363.39,20.094
,,,,368.19,20.106
,,,,373,20.116
,,,,377.81,20.123
,,,,382.62,20.129
,,,,387.43,20.132
,,,,392.24,20.133


==> Application of Modal Filtering in Discontinuous Spectral Element Method for Simulation of Compressible Channel Flow at Different Reynolds Numbers/Re395rms.csv <==
y_c,u_c,v_c,w_c,y_l,u_l,v_l,w_l,y_d,u_d,v_d,w_d,TKE_c,TKE_l,TKE_d
0.177352453,0.30391342,0.127763783,0.018743104,0.171531041,0.108983553,0.061446003,0.004228515,0.00E+00,2.31032E-14,7.00129E-15,2.4408E-14,0.054519127,0.007835453,5.89263E-28
1.543258854,0.769430721,0.452040519,0.068487337,1.492602964,0.629950153,0.333692105,0.031527799,2.95E-02,0.011697863,9.73314E-06,0.007276194,0.400527391,0.254590809,9.48915E-05
4.00453717,1.756134877,0.812719413,0.257827527,3.873092343,1.551593294,0.668148062,0.128942605,1.18E-01,0.046720445,0.000153633,0.028760216,1.905498793,1.435244889,0.001504987
7.073700948,2.369362931,1.038062926,0.446382096,6.841513966,2.313901391,0.907054183,0.256515742,2.66E-01,0.104976188,0.000760776,0.063554701,3.445356156,3.121343632,0.007529889
10.14286506,2.654480692,1.172065374,0.564119955,9.809935911,2.692859216,1.054735416,0.363982734,4.72E-01,0.186327668,0.002332381,0.110213429,4.369118155,4.248220492,0.02343522
12.60414321,2.720694007,1.238127149,0.639434706,12.19042513,2.807272069,1.132105772,0.441174595,7.38E-01,0.290609704,0.005478503,0.166889185,4.67200573,4.678537485,0.056168007
13.97004964,2.749021088,1.26976252,0.675601805,13.51149708,2.834217697,1.167485049,0.480618042,1.06E+00,0.417588314,0.010842509,0.231438977,4.8129258,4.813402498,0.11403078
14.4763106,2.728735603,1.275101152,0.688641759,14.00114055,2.831530795,1.175930338,0.494793445,1.45E+00,0.566771559,0.019027349,0.301574203,4.773054206,4.822599679,0.20626952
17.00944919,2.714226073,1.311508749,0.74689098,16.45113146,2.822470107,1.222394678,0.561156113,1.89E+00,0.737129568,0.030529166,0.374993333,4.822462254,4.887741218,0.342456015
21.57400715,2.620543657,1.345713231,0.829040225,20.86586249,2.72252236,1.269620439,0.663148987,2.39E+00,0.926558147,0.045693544,0.449544214,4.682750425,4.731915318,0.53134395
27.26591757,2.488552727,1.363842364,0.90210288,26.37094178,2.565206555,1.298078178,0.762111968,2.95E+00,1.131459235,0.064693122,0.523297239,4.433375138,4.423053139,0.7791126
32.95782841,2.359405377,1.365635763,0.95151792,31.87602148,2.410789678,1.308018009,0.835412975,3.57E+00,1.34655115,0.087527139,0.594718421,4.168570561,4.110366411,1.0872755
37.52238637,2.268700795,1.360615563,0.979314077,36.2907525,2.296696716,1.308198293,0.879329243,4.25E+00,1.564928113,0.114039467,0.662714116,3.978667034,3.879709249,1.450597499
40.05552496,2.221245834,1.356896617,0.991464949,38.74074342,2.239130291,1.306728404,0.899192892,4.98E+00,1.77887605,0.143958327,0.726663609,3.879052115,3.764895719,1.856582001
40.96882493,2.21041785,1.358542049,0.995351789,39.62406525,2.220063371,1.30582325,0.905671404,5.77E+00,1.980631213,0.17691806,0.78634598,3.861154379,3.727048212,2.286270001
45.46960247,2.131806142,1.344253445,1.011431779,43.97710938,2.132172692,1.301459671,0.932703001,6.63E+00,2.163584988,0.212501765,0.841849155,3.687304498,3.554946277,2.7174835
53.57972317,2.014540897,1.319330222,1.027839128,51.82102369,1.991369177,1.285706939,0.965629235,7.54E+00,2.322778509,0.250271852,0.893414797,3.427730268,3.275516677,3.128063001
63.69287753,1.904941093,1.29164752,1.037578297,61.60222412,1.862426103,1.264843387,0.988471541,8.50E+00,2.455320753,0.289777501,0.941328848,3.186861303,3.022767886,3.4993355
73.80603189,1.823093945,1.267752986,1.038529228,71.38342456,1.768038168,1.243715459,0.998173971,9.53E+00,2.560429651,0.330575256,0.985789024,3.004706062,2.834569191,3.818429999
81.91615259,1.771626912,1.24938165,1.035282704,79.22733887,1.70573538,1.225476398,0.999280769,1.06E+01,2.638977075,0.372209618,1.026888504,2.885713349,2.704943823,4.078620001
86.41693138,1.747924738,1.241535233,1.03202722,83.5803842,1.673427497,1.214899298,0.997954218,1.18E+01,2.693028036,0.414270443,1.064565639,2.830865403,2.636126257,4.278660001
87.96470488,1.751147581,1.244694336,1.030449984,85.07735362,1.66856804,1.213342295,0.997243124,1.30E+01,2.725325669,0.456333212,1.098863049,2.838804505,2.625406339,4.421570001
95.3843409,1.703624443,1.217192312,1.022507083,92.2534477,1.622700038,1.19507213,0.992258639,1.42E+01,2.738904891,0.498026104,1.129690223,2.714707052,2.522965007,4.512915001
108.7540626,1.637954632,1.178406886,1.003677193,105.1843219,1.546259817,1.160630622,0.978431406,1.55E+01,2.736731627,0.538980519,1.15702204,2.539453036,2.347655438,4.55945
125.4258353,1.576167078,1.137820229,0.981867105,121.3088608,1.476594424,1.123416212,0.959320843,1.69E+01,2.721562051,0.578878226,1.181016511,2.37150027,2.181345778,4.568399999
142.097608,1.524841346,1.104255888,0.960280678,137.4333997,1.423337871,1.091439392,0.940286699,1.83E+01,2.695904301,0.61742206,1.201831935,2.233330588,2.050634858,4.546755
155.4673296,1.488024221,1.078595933,0.942633119,150.3642739,1.38320115,1.066263864,0.92357685,1.98E+01,2.662048084,0.654354644,1.219754074,2.133071233,1.951579124,4.501240001
162.8869656,1.468891628,1.070184967,0.931825181,157.540368,1.35870159,1.050958148,0.913234455,2.13E+01,2.62202212,0.689456308,1.234949392,2.085618323,1.892290105,4.437725
165.257996,1.474122365,1.074122217,0.927623117,159.8335717,1.357900935,1.05053202,0.909654802,2.29E+01,2.577615177,0.722571796,1.247717917,2.093629965,1.887492165,4.361505001
176.0992094,1.425705998,1.034846374,0.908415735,170.3189334,1.321700039,1.022228743,0.892632577,2.46E+01,2.530316186,0.753591401,1.258292494,1.964381879,1.794317757,4.276850001
195.6343954,1.357278136,0.984973406,0.871819013,189.212897,1.258255369,0.969723943,0.860027733,2.63E+01,2.481390739,0.782489617,1.26676754,1.78622247,1.6316094,4.187145
219.9943729,1.277855759,0.931427477,0.832114583,212.7732832,1.188573617,0.912864472,0.822014537,2.80E+01,2.431892267,0.809277456,1.27342059,1.596443583,1.460868343,4.095314999
244.3543504,1.200717638,0.882238464,0.79450913,236.3336694,1.123650907,0.863352443,0.788003617,2.99E+01,2.382582632,0.833990408,1.278436545,1.425656155,1.314459251,4.003319999
263.8895364,1.141136044,0.844685708,0.766414394,255.2276329,1.07056824,0.82351741,0.760522002,3.17E+01,2.334030848,0.856667964,1.282146637,1.30153822,1.201345498,3.912739999
274.7307458,1.113091056,0.832523307,0.750437062,265.7129907,1.03766676,0.800277788,0.744532122,3.37E+01,2.286722545,0.87733118,1.284990272,1.24761127,1.135762462,3.825004998
277.8706123,1.107181179,0.82587322,0.745403316,268.7497943,1.032431665,0.796178475,0.739682924,3.56E+01,2.241048862,0.896018973,1.287128587,1.231771422,1.123473068,3.740925001
291.2115389,1.052976081,0.780856397,0.723506682,281.6528187,0.99113303,0.761207292,0.719258078,3.77E+01,2.197248279,0.912775986,1.288642697,1.120978629,1.039556704,3.66083
315.2510627,0.969954914,0.721712521,0.686711001,304.9032697,0.917636769,0.702008688,0.684464892,3.97E+01,2.155504581,0.927690681,1.289302137,0.966626748,0.901682813,3.584554999
345.2278572,0.875497881,0.665277378,0.652988588,333.8961067,0.837149214,0.645910578,0.651547801,4.19E+01,2.115844985,0.940850679,1.289108219,0.817742313,0.771266909,3.511900001
375.2046518,0.80093629,0.628131902,0.631858349,362.8889438,0.774932983,0.609581932,0.6319178,4.41E+01,2.078316627,0.952365476,1.288177006,0.7176468,0.685715683,3.4429
399.2441756,0.767629994,0.616688887,0.625614728,386.1393948,0.748238303,0.598626972,0.62395949,4.63E+01,2.042792207,0.962325309,1.286584626,0.680477389,0.653770127,3.377185001
412.5851063,0.768536788,0.62514168,0.624957153,399.0424232,0.743239293,0.59806831,0.622622798,4.86E+01,2.009228708,0.970808941,1.284523258,0.686011179,0.648874749,3.314735001
,,,,,,,,5.10E+01,1.977523704,0.977885474,1.282146637,,,3.255379999
,,,,,,,,5.34E+01,1.947562579,0.983636112,1.27957024,,,3.19892
,,,,,,,,5.58E+01,1.919218591,0.988185205,1.27667537,,,3.144905
,,,,,,,,5.83E+01,1.892643654,0.991670308,1.27314571,,,3.093205
,,,,,,,,6.09E+01,1.868047109,0.994233373,1.269054766,,,3.0443
,,,,,,,,6.35E+01,1.845345496,0.995976907,1.264555258,,,2.998185
,,,,,,,,6.61E+01,1.824225863,0.996975426,1.25984126,,,2.95448
,,,,,,,,6.88E+01,1.804355841,0.997271277,1.255149393,,,2.912825
,,,,,,,,7.16E+01,1.785665142,0.996890164,1.250479908,,,2.873044999
,,,,,,,,7.43E+01,1.768304272,0.995906622,1.245391505,,,2.834864999
,,,,,,,,7.72E+01,1.752198619,0.994419429,1.239637044,,,2.797885001
,,,,,,,,8.01E+01,1.737181626,0.992532115,1.233369369,,,2.762060001
,,,,,,,,8.30E+01,1.722730391,0.990328228,1.226865926,,,2.726875
,,,,,,,,8.60E+01,1.708537386,0.98784108,1.220204901,,,2.691915
,,,,,,,,8.90E+01,1.694461566,0.985109131,1.213301282,,,2.65687
,,,,,,,,9.21E+01,1.680446369,0.982165974,1.206275259,,,2.621825
,,,,,,,,9.52E+01,1.666613332,0.979009704,1.199124681,,,2.58698
,,,,,,,,9.84E+01,1.652997278,0.975597253,1.191889257,,,2.552395001
,,,,,,,,1.02E+02,1.639603611,0.971900201,1.184694053,,,2.518195001
,,,,,,,,1.05E+02,1.626437825,0.967879125,1.177582269,,,2.484395
,,,,,,,,1.08E+02,1.613412532,0.963561103,1.170299107,,,2.450574999
,,,,,,,,1.12E+02,1.600374956,0.959041188,1.162540322,,,2.41623
,,,,,,,,1.15E+02,1.587324793,0.954395096,1.154209686,,,2.381334998
,,,,,,,,1.18E+02,1.574579309,0.949657833,1.145338378,,,2.346475
,,,,,,,,1.22E+02,1.562401997,0.944817443,1.136221809,,,2.31239
,,,,,,,,1.25E+02,1.55096744,0.939867012,1.126942767,,,2.279425
,,,,,,,,1.29E+02,1.539935064,0.934799444,1.117497204,,,2.247025001
,,,,,,,,1.32E+02,1.529051994,0.929612823,1.107971119,,,2.214890001
,,,,,,,,1.36E+02,1.518090906,0.924315963,1.098453458,,,2.182779999
,,,,,,,,1.40E+02,1.506917383,0.918906959,1.088806686,,,2.150344999
,,,,,,,,1.43E+02,1.49549323,0.913350973,1.07893466,,,2.117405001
,,,,,,,,1.47E+02,1.484014825,0.907573688,1.068784356,,,2.084145
,,,,,,,,1.51E+02,1.4724809,0.901581943,1.058395011,,,2.050625
,,,,,,,,1.55E+02,1.46065054,0.89543844,1.047998092,,,2.016805
,,,,,,,,1.59E+02,1.448551,0.889235627,1.037641557,,,1.98287
,,,,,,,,1.62E+02,1.43634954,0.882994904,1.027180607,,,1.94894
,,,,,,,,1.66E+02,1.423973314,0.876675539,1.016808733,,,1.91508
,,,,,,,,1.70E+02,1.411382301,0.8702356,1.006528688,,,1.881204999
,,,,,,,,1.74E+02,1.398856676,0.863643445,0.996388478,,,1.847735
,,,,,,,,1.78E+02,1.386686699,0.856883889,0.986174427,,,1.814845
,,,,,,,,1.82E+02,1.374627222,0.849994118,0.975638253,,,1.78198
,,,,,,,,1.86E+02,1.36242431,0.842994662,0.964660562,,,1.748705
,,,,,,,,1.91E+02,1.350259234,0.835834912,0.953603691,,,1.715589999
,,,,,,,,1.95E+02,1.338207757,0.828504677,0.943005832,,,1.68324
,,,,,,,,1.99E+02,1.326310673,0.821078559,0.932963022,,,1.651845001
,,,,,,,,2.03E+02,1.3143059,0.81363997,0.923271358,,,1.62092
,,,,,,,,2.07E+02,1.301844845,0.806269186,0.913613704,,,1.58978
,,,,,,,,2.12E+02,1.28879789,0.799018147,0.903825204,,,1.558165
,,,,,,,,2.16E+02,1.275303885,0.791909086,0.894086126,,,1.526455
,,,,,,,,2.20E+02,1.261348485,0.784939488,0.884539428,,,1.49477
,,,,,,,,2.25E+02,1.246996391,0.778106676,0.875139989,,,1.463159999
,,,,,,,,2.29E+02,1.232233744,0.771440212,0.86562694,,,1.431415
,,,,,,,,2.33E+02,1.21688126,0.765003268,0.855908874,,,1.399305001
,,,,,,,,2.38E+02,1.201041215,0.758874166,0.846002364,,,1.367055
,,,,,,,,2.42E+02,1.18477846,0.75309362,0.835870803,,,1.334765
,,,,,,,,2.47E+02,1.168203749,0.747636275,0.825584641,,,1.302624999
,,,,,,,,2.51E+02,1.151520734,0.742428448,0.815426269,,,1.271060001
,,,,,,,,2.56E+02,1.134944933,0.737373718,0.805704661,,,1.240490001
,,,,,,,,2.60E+02,1.118615215,0.732406991,0.796391863,,,1.21098
,,,,,,,,2.65E+02,1.102814581,0.727454466,0.787407137,,,1.1827
,,,,,,,,2.69E+02,1.087520115,0.722474913,0.778845299,,,1.155635
,,,,,,,,2.74E+02,1.072380529,0.717446862,0.770564728,,,1.129249999
,,,,,,,,2.78E+02,1.057118726,0.712390342,0.76224012,,,1.103005
,,,,,,,,2.83E+02,1.041297268,0.707311812,0.753757255,,,1.07637
,,,,,,,,2.88E+02,1.025036585,0.702225035,0.745258344,,,1.049615
,,,,,,,,2.92E+02,1.008612909,0.697172862,0.736912478,,,1.023195
,,,,,,,,2.97E+02,0.992360821,0.692257178,0.728786663,,,0.997565
,,,,,,,,3.02E+02,0.976611489,0.687517273,0.720909148,,,0.97308
,,,,,,,,3.06E+02,0.961530031,0.682964128,0.713316199,,,0.9499
,,,,,,,,3.11E+02,0.947132514,0.678579398,0.706066569,,,0.928029999
,,,,,,,,3.16E+02,0.933343452,0.674373784,0.699163786,,,0.90737
,,,,,,,,3.20E+02,0.920027174,0.67031336,0.692690407,,,0.887795001
,,,,,,,,3.25E+02,0.907171428,0.666408283,0.686760511,,,0.869349999
,,,,,,,,3.30E+02,0.894773714,0.662683937,0.68111673,,,0.851845
,,,,,,,,3.35E+02,0.882774037,0.65922682,0.675410986,,,0.835025
,,,,,,,,3.39E+02,0.871142927,0.656079264,0.669641695,,,0.818875
,,,,,,,,3.44E+02,0.859837194,0.653230434,0.663859925,,,0.80337
,,,,,,,,3.49E+02,0.848828605,0.650684255,0.658369197,,,0.788675
,,,,,,,,3.54E+02,0.838218349,0.64842887,0.653513581,,,0.775075
,,,,,,,,3.59E+02,0.828106273,0.64649826,0.649376624,,,0.762705
,,,,,,,,3.63E+02,0.81867576,0.644910847,0.645825054,,,0.751615
,,,,,,,,3.68E+02,0.810061726,0.64366917,0.642798569,,,0.74185
,,,,,,,,3.73E+02,0.802427567,0.642751896,0.640187473,,,0.73343
,,,,,,,,3.78E+02,0.796084166,0.642137057,0.637879299,,,0.72649
,,,,,,,,3.83E+02,0.791365908,0.641778778,0.635853757,,,0.721225
,,,,,,,,3.87E+02,0.788504914,0.641607357,0.634405233,,,0.717935
,,,,,,,,3.92E+02,0.787553173,0.641560597,0.633869072,,,0.716815

==> Application of Modal Filtering in Discontinuous Spectral Element Method for Simulation of Compressible Channel Flow at Different Reynolds Numbers/Re540ave.csv <==
y_c,u_c,y_l,u_l,y_d,u_d
0.176892986,0.249668988,0.167645805,0.185123557,0,0
1.539260791,1.656832932,1.458795056,1.518650955,0.00269577,0.002695764
3.994162686,4.122576471,3.785365556,3.858529381,0.013478664,0.013478497
7.055375157,6.416726909,6.686551401,6.372915884,0.037739474,0.037738163
10.1165878,8.077637537,9.587737409,8.329251651,0.080868055,0.080862029
12.57148981,9.030604807,11.91430802,9.531447902,0.148252954,0.148232615
13.93385754,9.511655356,13.20545719,10.08754256,0.245281031,0.245224787
14.47143597,9.630760578,13.71493341,10.28291117,0.37733709,0.377201035
17.24930618,10.3646421,16.34758887,11.17210772,0.54710773,0.546809726
22.25485578,11.29078682,21.09147052,12.32049945,0.754581164,0.753974452
28.49667402,12.1025901,27.00699414,13.27544214,0.999742983,0.998564872
34.73849167,12.686293,32.92251722,13.94013399,1.282576164,1.280353802
39.74404128,13.06382949,37.66639887,14.34400156,1.603061066,1.598948606
42.52191206,13.23697262,40.29905488,14.53616239,1.961175435,1.953691693
43.58960658,13.30896461,41.31093506,14.60349982,2.356894402,2.3435301
49.03474693,13.61235239,46.4714276,14.91738065,2.79019049,2.766863118
58.84655136,14.06503134,55.77031436,15.36505291,3.261033608,3.221388361
71.08166929,14.51240538,67.36583453,15.79962178,3.769391063,3.703976789
83.31678722,14.88252608,78.9613547,16.1548883,4.315227553,4.210611256
93.1285905,15.14006403,88.26024037,16.39952287,4.898505174,4.736417493
98.57373258,15.27355921,93.42073454,16.52458008,5.519183424,5.275800998
100.5653625,15.31820949,95.30825091,16.56807761,6.177219201,5.822682096
110.4590577,15.54672514,104.6847475,16.77655867,6.872566813,6.370800891
128.2868785,15.91568184,121.5806088,17.11526417,7.605177972,6.91404997
150.517806,16.32463106,142.649402,17.488825,8.375001807,7.446788926
172.7487336,16.69126507,163.7181951,17.82129317,9.181984859,7.964101141
190.5765544,16.96137612,180.6140564,18.06454967,10.02607109,8.461966991
200.4702438,17.10425331,189.9905476,18.19308737,10.90720189,8.937344486
203.7965962,17.14883087,193.143013,18.2354361,11.82531607,9.388163866
219.5213036,17.37256011,208.0457023,18.42883218,12.78034987,9.813253737
247.8562489,17.742312,234.8994223,18.75754075,13.77223698,10.21222148
283.1893412,18.16440444,268.385457,19.12966266,14.80090853,10.58531056
318.5224335,18.54399554,301.8714918,19.46674232,15.86629306,10.93325384
346.8573788,18.81752673,328.7252117,19.71661309,16.96831662,11.25713636
362.5820862,18.95910709,343.627901,19.84676397,18.10690267,11.55827574
367.2672107,18.99826423,348.068108,19.88522675,19.28197214,11.8381237
387.6257263,19.16996596,367.3623706,20.04165747,20.49344345,12.09818983
424.3105006,19.44713771,402.1294275,20.29427981,21.74123245,12.33998683
470.05567,19.72867215,445.483242,20.55165444,23.02525252,12.56499335
515.8008336,19.92034956,488.8370511,20.72853408,24.34541447,12.77462931
552.4856137,19.99978942,523.6041134,20.80060692,25.70162665,12.9702399
572.8441235,20.01450379,542.8983706,20.81265302,27.09379487,13.15308623
,,,,28.52182246,13.32434149
,,,,29.98561026,13.48509084
,,,,31.48505662,13.63633313
,,,,33.02005742,13.77898303
,,,,34.59050606,13.913874
,,,,36.1962935,14.04176461
,,,,37.83730822,14.16334651
,,,,39.51343627,14.2792506
,,,,41.22456127,14.39005111
,,,,42.97056438,14.49626796
,,,,44.75132437,14.59836869
,,,,46.56671758,14.69677078
,,,,48.41661795,14.79184499
,,,,50.30089701,14.88391994
,,,,52.21942392,14.97328937
,,,,54.17206546,15.06021892
,,,,56.15868603,15.14494883
,,,,58.17914769,15.22769464
,,,,60.23331012,15.30864546
,,,,62.32103069,15.387961
,,,,64.44216443,15.46577487
,,,,66.59656404,15.54220437
,,,,68.78407991,15.6173566
,,,,71.00456015,15.69132673
,,,,73.25785057,15.76419831
,,,,75.54379468,15.83604603
,,,,77.86223376,15.9069375
,,,,80.21300681,15.9769372
,,,,82.5959506,16.04610392
,,,,85.01089964,16.11448688
,,,,87.45768624,16.18213001
,,,,89.9361405,16.24907832
,,,,92.44609031,16.31537796
,,,,94.98736137,16.38107258
,,,,97.55977723,16.44619809
,,,,100.1631592,16.51077933
,,,,102.7973266,16.57483267
,,,,105.4620965,16.63837088
,,,,108.1572837,16.70140042
,,,,110.8827013,16.76392087
,,,,113.6381598,16.82593147
,,,,116.423468,16.88743605
,,,,119.2384324,16.94844499
,,,,122.0828576,17.00896976
,,,,124.9565461,17.06902369
,,,,127.8592983,17.12862298
,,,,130.7909126,17.18778132
,,,,133.7511855,17.24650795
,,,,136.7399113,17.30481074
,,,,139.7568827,17.3626954
,,,,142.80189,17.42016424
,,,,145.8747218,17.47722508
,,,,148.9751647,17.53389408
,,,,152.1030035,17.59018865
,,,,155.2580209,17.64612179
,,,,158.4399978,17.70170358
,,,,161.6487134,17.75694267
,,,,164.8839447,17.81184307
,,,,168.1454671,17.86640487
,,,,171.4330542,17.9206287
,,,,174.7464776,17.97451604
,,,,178.0855073,18.02806405
,,,,181.4499113,18.08126798
,,,,184.8394561,18.13412519
,,,,188.2539063,18.18664197
,,,,191.6930248,18.23883811
,,,,195.1565728,18.29073063
,,,,198.6443097,18.34231906
,,,,202.1559934,18.39359189
,,,,205.69138,18.44453718
,,,,209.250224,18.49513855
,,,,212.8322783,18.54537428
,,,,216.4372942,18.59523603
,,,,220.0650213,18.64473626
,,,,223.7152077,18.69389598
,,,,227.3875999,18.74273092
,,,,231.0819429,18.79124435
,,,,234.7979802,18.83943258
,,,,238.5354537,18.88729546
,,,,242.2941039,18.93483501
,,,,246.0736698,18.98204829
,,,,249.873889,19.02893138
,,,,253.6944975,19.07548246
,,,,257.5352301,19.12169864
,,,,261.3958199,19.16757379
,,,,265.2759991,19.21309542
,,,,269.175498,19.25825056
,,,,273.094046,19.30303701
,,,,277.031371,19.34746093
,,,,280.9871994,19.39152589
,,,,284.9612566,19.43523123
,,,,288.9532667,19.47857657
,,,,292.9629525,19.52156277
,,,,296.9900354,19.56418946
,,,,301.034236,19.60644911
,,,,305.0952732,19.64832487
,,,,309.1728652,19.68979864
,,,,313.2667288,19.7308622
,,,,317.3765797,19.77151697
,,,,321.5021325,19.81176487
,,,,325.6431007,19.85160646
,,,,329.7991968,19.89104042
,,,,333.9701321,19.93005748
,,,,338.1556171,19.96863723
,,,,342.3553611,20.00675927
,,,,346.5690725,20.04441604
,,,,350.7964586,20.08160872
,,,,355.037226,20.11833307
,,,,359.29108,20.15457344
,,,,363.5577254,20.19030792
,,,,367.8368659,20.2255219
,,,,372.1282043,20.26020618
,,,,376.4314425,20.29434241
,,,,380.7462819,20.32791039
,,,,385.0724228,20.36089239
,,,,389.4095647,20.39327003
,,,,393.7574065,20.4250268
,,,,398.1156462,20.45614662
,,,,402.4839813,20.48661241
,,,,406.8621084,20.51640367
,,,,411.2497234,20.54549144
,,,,415.6465217,20.57384242
,,,,420.052198,20.60142953
,,,,424.4664463,20.62823808
,,,,428.8889602,20.6542649
,,,,433.3194324,20.67950714
,,,,437.7575554,20.70395195
,,,,442.2030209,20.72757632
,,,,446.6555203,20.75035124
,,,,451.1147444,20.77224389
,,,,455.5803836,20.79321984
,,,,460.0521276,20.81324919
,,,,464.5296661,20.83231153
,,,,469.012688,20.85039487
,,,,473.5008822,20.8674932
,,,,477.9939368,20.88360315
,,,,482.49154,20.89871918
,,,,486.9933794,20.91283368
,,,,491.4991423,20.92593959
,,,,496.008516,20.93802802
,,,,500.5211872,20.94908403
,,,,505.0368427,20.95909125
,,,,509.5551687,20.96804116
,,,,514.0758517,20.97592999
,,,,518.5985776,20.98275109
,,,,523.1230324,20.98848987
,,,,527.648902,20.99312335
,,,,532.175872,20.99662692
,,,,536.703628,20.99897897
,,,,541.2318557,21.00016126


==> Application of Modal Filtering in Discontinuous Spectral Element Method for Simulation of Compressible Channel Flow at Different Reynolds Numbers/Re540rms.csv <==
y_c,u_c,v_c,w_c,y_l,u_l,v_l,w_l,y_d,u_d,v_d,w_d,TKE_c,TKE_l,TKE_d
0.176892986,0.397341119,0.144121858,0.027608549,0.167645805,0.117100082,0.069809505,0.006144977,0,1.21E-17,0,1.72E-17,0.089706653,0.009311778,2.20E-34
1.539260791,0.927009676,0.538739429,0.071123824,1.458795056,0.648485512,0.360157501,0.033445774,0.00269577,0.001090696,8.60E-08,0.000702294,0.577322855,0.275682752,8.41E-07
3.994162686,2.057097861,0.943033221,0.275772396,3.785365556,1.575211329,0.713367794,0.135626717,0.013478664,0.00545276,2.15E-06,0.003506722,2.59850684,1.504289473,2.10E-05
7.055375157,2.562240228,1.163592197,0.503370583,6.686551401,2.307617714,0.965566009,0.271112641,0.037739474,0.015263436,1.68E-05,0.009789119,4.086201865,3.165459648,1.64E-04
10.1165878,2.770675325,1.286588215,0.647045785,9.587737409,2.667815807,1.122144706,0.379643238,0.080868055,0.032691761,7.65E-05,0.020864598,4.87530962,4.260289455,7.52E-04
12.57148981,2.791753003,1.34418617,0.731659335,11.91430802,2.780035689,1.203392336,0.45381809,0.148252954,0.059892678,0.000254416,0.03793486,5.068023336,4.691351203,2.51E-03
13.93385754,2.820854548,1.370828666,0.76525063,13.20545719,2.807160566,1.239755273,0.490374667,0.245281031,0.099001554,0.000686334,0.062023169,5.21100007,4.828805447,6.82E-03
14.47143597,2.784441399,1.375183047,0.780860522,13.71493341,2.804493194,1.249038738,0.504563109,0.37733709,0.152130467,0.001592547,0.093902645,5.126992736,4.839931888,1.60E-02
17.24930618,2.752035412,1.406154695,0.840534366,16.34758887,2.795155842,1.299687804,0.571355831,0.54710773,0.220284416,0.003264541,0.133411244,5.128733978,4.914266027,3.32E-02
22.25485578,2.634252465,1.431142054,0.916332122,21.09147052,2.689432485,1.347107137,0.672637616,0.754581164,0.303366803,0.006022832,0.179544377,4.913559093,4.750093046,6.22E-02
28.49667402,2.494172525,1.441078473,0.977639788,27.00699414,2.531715456,1.372169286,0.7703972,0.999742983,0.401245378,0.010200319,0.231176833,4.626691652,4.442971773,1.07E-01
34.73849167,2.365655642,1.436697425,1.016744551,32.92251722,2.38276351,1.377720667,0.843569517,1.282576164,0.51369754,0.016116453,0.287109428,4.347097795,4.143642855,1.73E-01
39.74404128,2.279006698,1.427644955,1.038143027,37.66639887,2.27443574,1.375261503,0.888235326,1.603061066,0.640312978,0.024053916,0.34611628,4.154891296,3.926682066,2.65E-01
42.52191206,2.234108688,1.421935036,1.047210021,40.29905488,2.21981097,1.372179953,0.908859304,1.961175435,0.780353752,0.034239928,0.406992244,4.054894852,3.8182319,3.88E-01
43.58960658,2.227780888,1.426753471,1.05024716,41.31093506,2.20126686,1.371620847,0.916096101,2.356894402,0.932589364,0.046833624,0.468599916,4.050826125,3.783075802,5.46E-01
49.03474693,2.138623828,1.404397317,1.063713353,46.4714276,2.109459881,1.363456868,0.947347563,2.79019049,1.095145591,0.061920152,0.529914499,3.8387649,3.603151513,7.42E-01
58.84655136,2.009056776,1.372748735,1.075028359,55.77031436,1.961603072,1.341542147,0.984889935,3.261033608,1.265419816,0.079511272,0.590063187,3.538217096,3.308815064,9.78E-01
71.08166929,1.890593749,1.34084642,1.081724824,67.36583453,1.828382952,1.31457909,1.011036692,3.769391063,1.440110432,0.099551471,0.648354344,3.27117122,3.046648798,1.25E+00
83.31678722,1.804092643,1.313893206,1.082310979,78.9613547,1.731957432,1.288337758,1.02407182,4.315227553,1.615380418,0.121928056,0.704291724,3.076231338,2.854106909,1.56E+00
93.1285905,1.75115502,1.294708837,1.080194955,88.26024037,1.66892098,1.267448446,1.028133235,4.898505174,1.787135576,0.146483436,0.757570696,2.954818009,2.724390375,1.89E+00
98.57373258,1.728770241,1.290123705,1.077432173,93.42073454,1.636105373,1.256056459,1.028362872,5.519183424,1.951363949,0.173027755,0.808056538,2.906962904,2.656024408,2.25E+00
100.5653625,1.744175312,1.300133199,1.075311513,95.30825091,1.635263246,1.256127787,1.028011907,6.177219201,2.104468229,0.201350318,0.855748291,2.944394352,2.654375691,2.60E+00
110.4590577,1.676899425,1.261050291,1.066624838,104.6847475,1.580863736,1.232959435,1.024918807,6.872566813,2.243530738,0.231228677,0.900734522,2.769964032,2.534888841,2.95E+00
128.2868785,1.600437179,1.220512503,1.044556338,121.5806088,1.498157874,1.193104107,1.013377215,7.605177972,2.366473723,0.262434899,0.943148707,2.571073939,2.347453903,3.28E+00
150.517806,1.533634635,1.182140716,1.02249138,142.649402,1.426666201,1.153725685,0.997508664,8.375001807,2.472105559,0.294739195,0.983131302,2.397490244,2.18074147,3.58E+00
172.7487336,1.480743877,1.151955679,1.00243028,163.7181951,1.374610433,1.12418327,0.981377739,9.181984859,2.560066972,0.327911662,1.020803115,2.262235391,2.058222067,3.85E+00
190.5765544,1.446889986,1.131289437,0.988068228,180.6140564,1.336969211,1.102935002,0.96641272,10.02607109,2.630706076,0.361723129,1.056251493,2.174792623,1.968952918,4.08E+00
200.4702438,1.437374774,1.134385895,0.979369681,189.9905476,1.313656507,1.090769056,0.956725926,10.90720189,2.684916035,0.395946021,1.089528109,2.156021286,1.915397525,4.28E+00
203.7965962,1.455719075,1.147158411,0.973984679,193.143013,1.3180409,1.095185268,0.95274375,11.82531607,2.723965965,0.430355843,1.120655385,2.1918683,1.922191619,4.43E+00
219.5213036,1.386436059,1.088860522,0.951397286,208.0457023,1.27473604,1.062651539,0.933964689,12.78034987,2.74934727,0.464733508,1.149637872,2.006489489,1.813235153,4.55E+00
247.8562489,1.315004035,1.031040674,0.907577057,234.8994223,1.208115838,1.009150643,0.89793837,13.77223698,2.762647559,0.498868392,1.176474723,1.807988299,1.642111107,4.63E+00
283.1893412,1.242567076,0.972882734,0.864336015,268.385457,1.140213451,0.95012295,0.857646066,14.80090853,2.765455932,0.532561768,1.201170247,1.61877525,1.469188554,4.69E+00
318.5224335,1.174756809,0.922561965,0.826151975,301.8714918,1.08026527,0.900100046,0.822353522,15.86629306,2.75929805,0.565630104,1.223741266,1.456850613,1.326709231,4.72E+00
346.8573788,1.123953658,0.885821795,0.800445954,328.7252117,1.032503847,0.861100924,0.794052345,16.96831662,2.745596809,0.597907816,1.244221639,1.344332902,1.219039061,4.72E+00
362.5820862,1.111601183,0.889936632,0.785177243,343.627901,1.002603813,0.841030648,0.776941705,18.10690267,2.725653148,0.629249167,1.262664951,1.322073851,1.158092685,4.71E+00
367.2672107,1.107880665,0.880668633,0.778692287,348.068108,1.000821899,0.839279743,0.771130423,19.28197214,2.700640382,0.659529305,1.279145606,1.304669243,1.150338545,4.68E+00
387.6257263,1.03613279,0.812138575,0.748807228,367.3623706,0.952088006,0.793602247,0.746290015,20.49344345,2.671605412,0.688644681,1.29375777,1.146926244,1.046612442,4.64E+00
424.3105006,0.948197084,0.736610431,0.698425046,402.1294275,0.871072297,0.725757998,0.702820209,21.74123245,2.639472678,0.716513031,1.306612467,0.964735091,0.889723932,4.59E+00
470.05567,0.849372315,0.664530254,0.654039802,445.483242,0.787100728,0.664371228,0.660422538,23.02525252,2.605049801,0.743072835,1.317832627,0.795400925,0.748537307,4.54E+00
515.8008336,0.766056308,0.618764989,0.627175926,488.8370511,0.723928514,0.624143943,0.63474926,24.34541447,2.569034535,0.768282179,1.327547218,0.68153101,0.658267389,4.48E+00
552.4856137,0.732120233,0.60855392,0.621719233,523.6041134,0.698364211,0.611358879,0.625344926,25.70162665,2.53202309,0.792117129,1.335885607,0.646436357,0.626264263,4.41E+00
572.8441235,0.746954304,0.635825769,0.622669574,542.8983706,0.695892875,0.616289066,0.624268582,27.09379487,2.494519262,0.814569769,1.342972631,0.67496627,0.626895184,4.34E+00
,,,,,,,,28.52182246,2.456942796,0.83564599,1.348924436,,,4.28E+00
,,,,,,,,29.98561026,2.419639109,0.855363134,1.353845283,,,4.21E+00
,,,,,,,,31.48505662,2.382891919,0.873747345,1.357827564,,,4.14E+00
,,,,,,,,33.02005742,2.346934456,0.890831111,1.360954803,,,4.08E+00
,,,,,,,,34.59050606,2.311952197,0.906651917,1.363304288,,,4.01E+00
,,,,,,,,36.1962935,2.278081322,0.921251847,1.36494646,,,3.95E+00
,,,,,,,,37.83730822,2.24541301,0.934677407,1.365943096,,,3.89E+00
,,,,,,,,39.51343627,2.213999562,0.94697911,1.366344302,,,3.83E+00
,,,,,,,,41.22456127,2.183869009,0.958210412,1.36619208,,,3.78E+00
,,,,,,,,42.97056438,2.155041601,0.968426008,1.365529318,,,3.72E+00
,,,,,,,,44.75132437,2.127529485,0.977680245,1.364399198,,,3.67E+00
,,,,,,,,46.56671758,2.101329509,0.986026366,1.362839365,,,3.62E+00
,,,,,,,,48.41661795,2.076425901,0.993516407,1.360882418,,,3.58E+00
,,,,,,,,50.30089701,2.052795664,1.000201223,1.358560918,,,3.53E+00
,,,,,,,,52.21942392,2.030407771,1.006130052,1.355905922,,,3.49E+00
,,,,,,,,54.17206546,2.009219896,1.011350162,1.352945464,,,3.45E+00
,,,,,,,,56.15868603,1.989176208,1.015906894,1.349709555,,,3.41E+00
,,,,,,,,58.17914769,1.970210599,1.019843494,1.346230036,,,3.37E+00
,,,,,,,,60.23331012,1.952252332,1.023201551,1.342534998,,,3.33E+00
,,,,,,,,62.32103069,1.935231801,1.026021888,1.338641219,,,3.29E+00
,,,,,,,,64.44216443,1.919083546,1.02834513,1.334560606,,,3.26E+00
,,,,,,,,66.59656404,1.903747238,1.030211616,1.330305564,,,3.23E+00
,,,,,,,,68.78407991,1.889163479,1.031660383,1.325893131,,,3.20E+00
,,,,,,,,71.00456015,1.875272228,1.032727846,1.321341325,,,3.16E+00
,,,,,,,,73.25785057,1.862015175,1.033446912,1.316665053,,,3.13E+00
,,,,,,,,75.54379468,1.849343173,1.033846895,1.31187937,,,3.10E+00
,,,,,,,,77.86223376,1.837218046,1.03395341,1.307005205,,,3.08E+00
,,,,,,,,80.21300681,1.82560398,1.033788847,1.302061245,,,3.05E+00
,,,,,,,,82.5959506,1.814463446,1.033373781,1.297061515,,,3.02E+00
,,,,,,,,85.01089964,1.803751113,1.032728295,1.292023295,,,2.99E+00
,,,,,,,,87.45768624,1.793421803,1.031872322,1.286957614,,,2.97E+00
,,,,,,,,89.9361405,1.783443127,1.030824916,1.28185808,,,2.94E+00
,,,,,,,,92.44609031,1.773793009,1.029602992,1.276717189,,,2.92E+00
,,,,,,,,94.98736137,1.764444948,1.028221057,1.271535338,,,2.89E+00
,,,,,,,,97.55977723,1.755367032,1.026691149,1.266313474,,,2.87E+00
,,,,,,,,100.1631592,1.746529272,1.025023887,1.261049117,,,2.85E+00
,,,,,,,,102.7973266,1.737902407,1.023230011,1.25574536,,,2.82E+00
,,,,,,,,105.4620965,1.729460891,1.021320013,1.250416735,,,2.80E+00
,,,,,,,,108.1572837,1.721187739,1.019302899,1.245084165,,,2.78E+00
,,,,,,,,110.8827013,1.713064906,1.017186725,1.239754601,,,2.75E+00
,,,,,,,,113.6381598,1.705072557,1.014979636,1.234421222,,,2.73E+00
,,,,,,,,116.423468,1.697194792,1.012689275,1.229091589,,,2.71E+00
,,,,,,,,119.2384324,1.689420729,1.010320817,1.223787239,,,2.69E+00
,,,,,,,,122.0828576,1.68173563,1.007876569,1.218516283,,,2.66E+00
,,,,,,,,124.9565461,1.674114447,1.005357255,1.213272382,,,2.64E+00
,,,,,,,,127.8592983,1.666533164,1.00276267,1.208050078,,,2.62E+00
,,,,,,,,130.7909126,1.658978573,1.000091153,1.202851323,,,2.60E+00
,,,,,,,,133.7511855,1.651442458,0.997341864,1.197669266,,,2.58E+00
,,,,,,,,136.7399113,1.643905534,0.994518391,1.19248058,,,2.56E+00
,,,,,,,,139.7568827,1.636338987,0.991627632,1.187268592,,,2.54E+00
,,,,,,,,142.80189,1.628725341,0.988675748,1.182034976,,,2.51E+00
,,,,,,,,145.8747218,1.621063048,0.985665459,1.176792363,,,2.49E+00
,,,,,,,,148.9751647,1.613367175,0.982596321,1.171553794,,,2.47E+00
,,,,,,,,152.1030035,1.605667097,0.979466868,1.166322847,,,2.45E+00
,,,,,,,,155.2580209,1.597989211,0.976277187,1.161090929,,,2.43E+00
,,,,,,,,158.4399978,1.59034035,0.973028624,1.155851236,,,2.41E+00
,,,,,,,,161.6487134,1.582714435,0.969721516,1.150602248,,,2.38E+00
,,,,,,,,164.8839447,1.575098486,0.966355114,1.145339502,,,2.36E+00
,,,,,,,,168.1454671,1.56746494,0.962930619,1.14006393,,,2.34E+00
,,,,,,,,171.4330542,1.559782105,0.959452677,1.134793187,,,2.32E+00
,,,,,,,,174.7464776,1.552033818,0.955926504,1.129535657,,,2.30E+00
,,,,,,,,178.0855073,1.544227737,0.952354788,1.124281391,,,2.28E+00
,,,,,,,,181.4499113,1.536380211,0.948739097,1.119021346,,,2.26E+00
,,,,,,,,184.8394561,1.528501281,0.945081047,1.113747135,,,2.23E+00
,,,,,,,,188.2539063,1.520587609,0.941381164,1.108449022,,,2.21E+00
,,,,,,,,191.6930248,1.512635919,0.937638019,1.103126505,,,2.19E+00
,,,,,,,,195.1565728,1.504657551,0.933850246,1.097778012,,,2.17E+00
,,,,,,,,198.6443097,1.496659335,0.930018704,1.092390019,,,2.15E+00
,,,,,,,,202.1559934,1.488639111,0.926145163,1.086951526,,,2.13E+00
,,,,,,,,205.69138,1.480597824,0.922231443,1.081469253,,,2.11E+00
,,,,,,,,209.250224,1.472526773,0.918280973,1.075944032,,,2.08E+00
,,,,,,,,212.8322783,1.464410969,0.914298883,1.070367525,,,2.06E+00
,,,,,,,,216.4372942,1.456235905,0.910290789,1.064726538,,,2.04E+00
,,,,,,,,220.0650213,1.447987184,0.906261262,1.059017016,,,2.02E+00
,,,,,,,,223.7152077,1.439662914,0.902211225,1.053266584,,,2.00E+00
,,,,,,,,227.3875999,1.431282014,0.898136604,1.047521108,,,1.98E+00
,,,,,,,,231.0819429,1.422867866,0.894031469,1.041793926,,,1.95E+00
,,,,,,,,234.7979802,1.41443447,0.889890715,1.036052949,,,1.93E+00
,,,,,,,,238.5354537,1.405986578,0.885709577,1.030264763,,,1.91E+00
,,,,,,,,242.2941039,1.397525725,0.881485818,1.024407938,,,1.89E+00
,,,,,,,,246.0736698,1.389046559,0.877222037,1.018465772,,,1.87E+00
,,,,,,,,249.873889,1.380531161,0.872924626,1.012435291,,,1.85E+00
,,,,,,,,253.6944975,1.371958683,0.868601441,1.006320017,,,1.82E+00
,,,,,,,,257.5352301,1.363313671,0.864258775,1.000119264,,,1.80E+00
,,,,,,,,261.3958199,1.35459285,0.859898556,0.993835012,,,1.78E+00
,,,,,,,,265.2759991,1.345800417,0.855518178,0.987477335,,,1.76E+00
,,,,,,,,269.175498,1.336945035,0.851114109,0.981049303,,,1.74E+00
,,,,,,,,273.094046,1.328026123,0.846684627,0.974547333,,,1.72E+00
,,,,,,,,277.031371,1.31902803,0.842230791,0.967967478,,,1.69E+00
,,,,,,,,280.9871994,1.309938298,0.837755181,0.961312656,,,1.67E+00
,,,,,,,,284.9612566,1.300760199,0.833258503,0.954593983,,,1.65E+00
,,,,,,,,288.9532667,1.29148681,0.828739916,0.947825979,,,1.63E+00
,,,,,,,,292.9629525,1.282100844,0.824199701,0.941013504,,,1.60E+00
,,,,,,,,296.9900354,1.272600708,0.819637343,0.934154943,,,1.58E+00
,,,,,,,,301.034236,1.262994619,0.815050917,0.927250821,,,1.56E+00
,,,,,,,,305.0952732,1.253302013,0.810439909,0.920298173,,,1.54E+00
,,,,,,,,309.1728652,1.24355054,0.805806569,0.913295786,,,1.51E+00
,,,,,,,,313.2667288,1.233753875,0.801154761,0.906256478,,,1.49E+00
,,,,,,,,317.3765797,1.223903757,0.796488355,0.899191095,,,1.47E+00
,,,,,,,,321.5021325,1.213993288,0.79181083,0.892096721,,,1.45E+00
,,,,,,,,325.6431007,1.204024637,0.7871266,0.884971444,,,1.43E+00
,,,,,,,,329.7991968,1.193999157,0.782441045,0.877816892,,,1.40E+00
,,,,,,,,333.9701321,1.183921496,0.777759415,0.870639837,,,1.38E+00
,,,,,,,,338.1556171,1.173804998,0.773087082,0.863444366,,,1.36E+00
,,,,,,,,342.3553611,1.163662102,0.768429341,0.856240449,,,1.34E+00
,,,,,,,,346.5690725,1.153500161,0.763790608,0.849040878,,,1.32E+00
,,,,,,,,350.7964586,1.143320999,0.75917488,0.841846664,,,1.30E+00
,,,,,,,,355.037226,1.133125106,0.754585684,0.8346545,,,1.28E+00
,,,,,,,,359.29108,1.122919485,0.750025774,0.827471879,,,1.25E+00
,,,,,,,,363.5577254,1.112705354,0.745498392,0.820320685,,,1.23E+00
,,,,,,,,367.8368659,1.102464556,0.741007456,0.813220612,,,1.21E+00
,,,,,,,,372.1282043,1.092179954,0.736555119,0.806166584,,,1.19E+00
,,,,,,,,376.4314425,1.081848644,0.732140268,0.799144627,,,1.17E+00
,,,,,,,,380.7462819,1.071468589,0.727759916,0.792152691,,,1.15E+00
,,,,,,,,385.0724228,1.061038283,0.723412908,0.785187457,,,1.13E+00
,,,,,,,,389.4095647,1.050558423,0.719102117,0.778235647,,,1.11E+00
,,,,,,,,393.7574065,1.040028221,0.714832735,0.77128615,,,1.09E+00
,,,,,,,,398.1156462,1.029457425,0.710610292,0.764340765,,,1.07E+00
,,,,,,,,402.4839813,1.018855788,0.706441411,0.757420481,,,1.06E+00
,,,,,,,,406.8621084,1.008230803,0.702335563,0.750546449,,,1.04E+00
,,,,,,,,411.2497234,0.99760172,0.698304864,0.74373441,,,1.02E+00
,,,,,,,,415.6465217,0.986999531,0.694361314,0.73700433,,,1.00E+00
,,,,,,,,420.052198,0.976456116,0.690514305,0.73036761,,,9.82E-01
,,,,,,,,424.4664463,0.965986993,0.686769762,0.72383047,,,9.64E-01
,,,,,,,,428.8889602,0.95559286,0.683130685,0.717406031,,,9.47E-01
,,,,,,,,433.3194324,0.94528181,0.679597311,0.711110161,,,9.31E-01
,,,,,,,,437.7575554,0.935074326,0.676168147,0.70496428,,,9.14E-01
,,,,,,,,442.2030209,0.924988905,0.672842043,0.699005969,,,8.98E-01
,,,,,,,,446.6555203,0.915046165,0.669619667,0.693270589,,,8.83E-01
,,,,,,,,451.1147444,0.905280788,0.666504226,0.687764496,,,8.68E-01
,,,,,,,,455.5803836,0.895740299,0.663501281,0.682473402,,,8.54E-01
,,,,,,,,460.0521276,0.886467513,0.660617211,0.677383119,,,8.41E-01
,,,,,,,,464.5296661,0.877498069,0.65785779,0.672488078,,,8.28E-01
,,,,,,,,469.012688,0.868862584,0.655227888,0.667792968,,,8.15E-01
,,,,,,,,473.5008822,0.860580962,0.652731987,0.663306491,,,8.03E-01
,,,,,,,,477.9939368,0.852661728,0.650374481,0.659035279,,,7.92E-01
,,,,,,,,482.49154,0.845108356,0.648159149,0.654982201,,,7.82E-01
,,,,,,,,486.9933794,0.837933535,0.646088029,0.651151207,,,7.72E-01
,,,,,,,,491.4991423,0.831159619,0.644162775,0.647556341,,,7.63E-01
,,,,,,,,496.008516,0.824813526,0.642386769,0.644214367,,,7.54E-01
,,,,,,,,500.5211872,0.818929,0.640764424,0.641137117,,,7.46E-01
,,,,,,,,505.0368427,0.813539836,0.639298562,0.638337118,,,7.39E-01
,,,,,,,,509.5551687,0.808671413,0.637989148,0.635830342,,,7.33E-01
,,,,,,,,514.0758517,0.804352514,0.636834961,0.633627462,,,7.27E-01
,,,,,,,,518.5985776,0.800615665,0.635835792,0.631724132,,,7.22E-01
,,,,,,,,523.1230324,0.797476122,0.634993709,0.63010959,,,7.18E-01
,,,,,,,,527.648902,0.794937347,0.634312824,0.628786418,,,7.15E-01
,,,,,,,,532.175872,0.793009732,0.633797931,0.62777047,,,7.12E-01
,,,,,,,,536.703628,0.791712632,0.633452777,0.627080043,,,7.11E-01
,,,,,,,,541.2318557,0.791061619,0.633279591,0.626729835,,,7.10E-01

==> Re204ave.csv <==
y_c,u_c,y_l,u_l,y_d,u_d
0.270596806,0.289857999,0.257033708,0.295643989,0.060622134,0.061197861
2.354638454,2.683030103,2.236617133,2.416384189,0.531710687,0.535580138
6.109951693,5.983786448,5.803703159,5.805678861,1.402168832,1.408201605
10.79275081,8.489703266,10.25178678,8.811786534,2.53947722,2.535113069
15.47554994,10.02600941,14.6998704,10.74044097,3.770490812,3.723265246
19.23086317,10.84143375,18.26695643,11.80079221,4.907799262,4.773261716
21.31490487,11.2224639,20.2465399,12.25527004,5.778257366,5.535588632
22.41278741,11.37991299,21.28939338,12.46659065,6.249346035,5.930833245
28.78425564,12.25719008,27.3415051,13.44105319,6.401489628,6.055875608
40.26524311,13.28767802,38.24703212,14.50233289,7.112693754,6.621438719
54.58180125,14.17495844,51.84600277,15.30147855,8.426827802,7.584660638
68.8983594,14.83534797,65.44497342,15.88026014,10.14382661,8.683477543
80.37934687,15.26456914,76.35050043,16.23764484,12.00229282,9.684147203
86.75081509,15.46181641,82.40261215,16.42368631,13.71929183,10.45738124
89.25636125,15.54499587,84.78257306,16.48491834,15.03342587,10.96602084
102.1817283,15.91106368,97.06008318,16.81372757,15.74463,11.21505804
125.4724323,16.4720115,119.1833894,17.30378958,15.97156401,11.29105627
154.5154688,17.00846073,146.7707045,17.78848198,17.02384194,11.62234134
183.5585032,17.40954508,174.3580176,18.13137161,18.96819787,12.15522421
206.8492094,17.58687511,196.4813259,18.27512033,21.50862085,12.72597482
219.7745742,17.62028136,208.7588339,18.29797431,24.25835552,13.22250527
,,,,26.7987789,13.59830914
,,,,28.74313442,13.84517356
,,,,29.79541194,13.96673921
,,,,30.12531802,14.00337909
,,,,31.63669666,14.16248698
,,,,34.42936444,14.42504114
,,,,38.07815744,14.719764
,,,,42.0275832,14.9929562
,,,,45.67637826,15.21333283
,,,,48.46904398,15.36556328
,,,,49.98042468,15.44298333
,,,,50.44267488,15.46602205
,,,,52.52340979,15.56664094
,,,,56.36810778,15.74013195
,,,,61.39144456,15.94688791
,,,,66.82866789,16.15043099
,,,,71.85200466,16.32497961
,,,,75.69670265,16.45217115
,,,,77.77743757,16.51903722
,,,,78.39309656,16.53861958
,,,,81.09659034,16.62315502
,,,,86.09199545,16.77440231
,,,,92.61880516,16.96284197
,,,,99.68337517,17.15893906
,,,,106.2101849,17.33398752
,,,,111.20559,17.46341047
,,,,113.9090838,17.53154166
,,,,114.6765296,17.55064074
,,,,117.9367813,17.63061087
,,,,123.9609405,17.77270602
,,,,131.8318851,17.94645549
,,,,140.3513357,18.11975649
,,,,148.2222782,18.26730544
,,,,154.2464395,18.3714323
,,,,157.5066912,18.4238034
,,,,158.3889839,18.43747525
,,,,161.9849452,18.49061887
,,,,168.6294129,18.57738735
,,,,177.3108313,18.66698305
,,,,186.7075273,18.73588382
,,,,195.3889457,18.77608867
,,,,202.0334134,18.79133149
,,,,205.6293747,18.79394229


==> Re204rms.csv <==
y_c,u_c,v_c,w_c,y_l,u_l,v_l,w_l,y_d,u_d,v_d,w_d,TKE_c,TKE_l,TKE_d
0.270596806,0.874292583,0.105273004,0.453989518,0.257033708,0.300181513,0.03038618,0.158875873,0.060622134,0.022724129,0.000214226,0.011703477,0.490788204,0.058136902,0.000326702
2.354638454,1.581081486,0.182304526,0.677845121,2.236617133,1.120933145,0.08939141,0.433031381,0.531710687,0.197696441,0.002492944,0.096325413,1.496263807,0.725999059,0.024184341
6.109951693,2.54821294,0.55170509,1.038520566,5.803703159,2.283221872,0.29121603,0.776549798,1.402168832,0.519261144,0.013770045,0.231015158,3.938146329,2.95046924,0.161594877
10.79275081,2.760632446,0.786129979,1.186488126,10.25178678,2.795815579,0.467955775,0.978170782,2.53947722,0.930839209,0.038784025,0.372374766,4.823422959,4.496192719,0.5033144
15.47554994,2.722613388,0.904882482,1.25321475,14.6998704,2.868729275,0.577893986,1.085290663,3.770490812,1.349337083,0.073880767,0.491551362,4.90099159,4.870712467,1.033895836
19.23086317,2.641453085,0.964488889,1.281668419,18.26695643,2.809705258,0.649358555,1.123954039,4.907799262,1.693384344,0.110461638,0.578652709,4.775093576,4.789691425,1.607295633
21.31490487,2.622683009,0.981648608,1.301588703,20.2465399,2.742794063,0.680274569,1.140966324,5.778257366,1.922015877,0.139913088,0.634279906,4.768116653,4.643748456,2.05801585
22.41278741,2.616062239,0.992350913,1.343793431,21.28939338,2.732887928,0.69846779,1.155727899,6.249346035,2.03216952,0.156150871,0.66122803,4.81716138,4.64612033,2.29565928
28.78425564,2.378494811,1.020924343,1.289671748,27.3415051,2.511763974,0.773727095,1.165359531,6.401489628,2.065898942,0.161414953,0.669530118,4.181388648,4.132837358,2.371131903
40.26524311,2.097297431,1.013312863,1.237878557,38.24703212,2.162545145,0.848040079,1.150096242,7.112693754,2.209812113,0.186151505,0.705940577,3.478901398,3.359247422,2.708137029
54.58180125,1.848903931,0.992198882,1.170961699,51.84600277,1.876926447,0.887223361,1.124513138,8.426827802,2.422640014,0.231866918,0.764700389,2.887027833,2.787273988,3.253856796
68.8983594,1.663218528,0.963203652,1.112690306,65.44497342,1.681669651,0.888971697,1.081593934,10.14382661,2.610493314,0.290587406,0.828786041,2.466068432,2.394064467,3.793001343
80.37934687,1.555718995,0.940819266,1.074222302,76.35050043,1.55201304,0.874571551,1.038517132,12.00229282,2.724996316,0.351736306,0.885756688,2.229678017,2.126068854,4.16694413
86.75081509,1.519050328,0.925670987,1.089692408,82.40261215,1.484914837,0.862363012,1.015845399,13.71929183,2.772374904,0.405327935,0.92901456,2.17590511,1.990291956,4.356710699
89.25636125,1.533774134,0.912597117,1.081079615,84.78257306,1.487477809,0.85465577,1.020219111,15.03342587,2.78191935,0.444204914,0.956855601,2.177014863,1.991936876,4.425982959
102.1817283,1.361727471,0.862276954,0.968081897,97.06008318,1.346671876,0.819131104,0.93992751,15.74463,2.779788469,0.464418063,0.970214818,1.767502905,1.683982316,4.442112431
125.4724323,1.18302324,0.778928006,0.847262896,119.1833894,1.163972775,0.751034828,0.833937646,15.97156401,2.778274167,0.470754516,0.974268627,1.36206362,1.307168966,4.44480826
154.5154688,1.012405672,0.703473737,0.730443759,146.7707045,1.00088178,0.684647819,0.721128627,17.02384194,2.766096469,0.499278963,0.991576064,1.026694313,0.995266736,4.441896123
183.5585032,0.862190714,0.647798922,0.638258446,174.3580176,0.875244714,0.639022604,0.64576229,18.96819787,2.727358329,0.548504347,1.018357743,0.785195058,0.795706066,4.388196484
206.8492094,0.790952742,0.627628855,0.606416834,196.4813259,0.807327923,0.618631322,0.615601452,21.50862085,2.65673504,0.605986777,1.04536229,0.693632798,0.706724118,4.259121682
219.7745742,0.802014203,0.626031327,0.644186387,208.7588339,0.796441623,0.61515467,0.617681801,24.25835552,2.567877966,0.659816288,1.06731665,0.725059052,0.697132667,4.084259806
,,,,,,,,26.7987789,2.481984623,0.702370997,1.082785262,,,3.912998305
,,,,,,,,28.74313442,2.416297552,0.73069768,1.092248855,,,3.782710261
,,,,,,,,29.79541194,2.38131709,0.74461523,1.096677432,,,3.713912156
,,,,,,,,30.12531802,2.370363256,0.748782488,1.097999117,,,3.692449619
,,,,,,,,31.63669666,2.321268666,0.766734728,1.103383559,,,3.596812821
,,,,,,,,34.42936444,2.234091417,0.795330343,1.111388921,,,3.429450074
,,,,,,,,38.07815744,2.128856677,0.824913665,1.118319715,,,3.231576145
,,,,,,,,42.0275832,2.027525821,0.848740662,1.121523628,,,3.044518458
,,,,,,,,45.67637826,1.944881822,0.864621915,1.120582158,,,2.892920365
,,,,,,,,48.46904398,1.887959531,0.87348678,1.117461621,,,2.78804541
,,,,,,,,49.98042468,1.859467564,0.877272492,1.115118834,,,2.735358331
,,,,,,,,50.44267488,1.850858154,0.87829016,1.114280479,,,2.71934525
,,,,,,,,52.52340979,1.814410263,0.882200235,1.110040587,,,2.651275981
,,,,,,,,56.36810778,1.752674448,0.886628405,1.100870057,,,2.534946265
,,,,,,,,61.39144456,1.68166962,0.887881981,1.0874646,,,2.399463189
,,,,,,,,66.82866789,1.614970151,0.884603126,1.072475521,,,2.270427511
,,,,,,,,71.85200466,1.560677149,0.878345748,1.058063012,,,2.163350877
,,,,,,,,75.69670265,1.522589286,0.871960487,1.046171517,,,2.086534034
,,,,,,,,77.77743757,1.503224251,0.868028271,1.039513702,,,2.046872481
,,,,,,,,78.39309656,1.497596608,0.866796867,1.037458971,,,2.035226763
,,,,,,,,81.09659034,1.473654045,0.861131753,1.028208399,,,1.985208326
,,,,,,,,86.09199545,1.432144387,0.849530961,1.010217182,,,1.896639577
,,,,,,,,92.61880516,1.381942684,0.833152041,0.984797232,,,1.786866746
,,,,,,,,99.68337517,1.331733987,0.81478073,0.956238882,,,1.675887925
,,,,,,,,106.2101849,1.287642912,0.797800287,0.929645539,,,1.579375198
,,,,,,,,111.20559,1.254701311,0.785001483,0.908964295,,,1.508359399
,,,,,,,,113.9090838,1.237165453,0.778143032,0.897713566,,,1.470987292
,,,,,,,,114.6765296,1.232282585,0.776189706,0.894419278,,,1.460488337
,,,,,,,,117.9367813,1.21116892,0.767966328,0.88043823,,,1.415936955
,,,,,,,,123.9609405,1.173099065,0.75269339,0.853899892,,,1.335926891
,,,,,,,,131.8318851,1.125072253,0.732750746,0.818669938,,,1.236465848
,,,,,,,,140.3513357,1.075859501,0.711454886,0.781529269,,,1.13721486
,,,,,,,,148.2222782,1.031518219,0.692699704,0.74772985,,,1.051481322
,,,,,,,,154.2464395,0.997887804,0.679357424,0.722400442,,,0.989584488
,,,,,,,,157.5066912,0.979818379,0.672602361,0.709230774,,,0.957723141
,,,,,,,,158.3889839,0.974892069,0.670829958,0.705650639,,,0.949185101
,,,,,,,,161.9849452,0.954775432,0.663929359,0.691688149,,,0.915415408
,,,,,,,,168.6294129,0.917815641,0.65241934,0.668246583,,,0.857295021
,,,,,,,,177.3108313,0.872197542,0.639994736,0.642830732,,,0.791776581
,,,,,,,,186.7075273,0.831498414,0.630155328,0.621825455,,,0.737576123
,,,,,,,,195.3889457,0.806136225,0.6248003,0.608191908,,,0.705064212
,,,,,,,,202.0334134,0.796258713,0.622970782,0.602341997,,,0.692468207
,,,,,,,,205.6293747,0.794621368,0.622676594,0.601335766,,,0.690376982


==> Re395ave.csv <==
y_c,u_c,y_l,u_l,y_d,u_d
0.177352453,0.228969906,0.171531041,0.183408326,0,0
1.543258854,1.621907841,1.492602964,1.51815573,0.029535,0.029538
4.00453717,4.060547906,3.873092343,3.863886384,0.11814,0.11811
7.073700948,6.451176311,6.841513966,6.406628037,0.26579,0.26562
10.14286506,8.233566424,9.809935911,8.391889839,0.47248,0.47198
12.60414321,9.282199898,12.19042513,9.609074147,0.73816,0.73701
13.97004964,9.791742352,13.51149708,10.17106175,1.0628,1.0605
14.4763106,9.926296865,14.00114055,10.35715189,1.4464,1.4417
17.00944919,10.65997198,16.45113146,11.18483789,1.8888,1.8799
21.57400715,11.61230433,20.86586249,12.27828021,2.39,2.3729
27.26591757,12.45061081,26.37094178,13.20269553,2.9499,2.9177
32.95782841,13.05169127,31.87602148,13.84689316,3.5684,3.5093
37.52238637,13.43504183,36.2907525,14.23694794,4.2455,4.1409
40.05552496,13.61139194,38.74074342,14.42133369,4.981,4.8032
40.96882493,13.67872194,39.62406525,14.48229351,5.7748,5.4854
45.46960247,13.95599984,43.97710938,14.75848518,6.6268,6.1754
53.57972317,14.37805524,51.82102369,15.16270665,7.5369,6.8611
63.69287753,14.80493963,61.60222412,15.5653493,8.5049,7.5309
73.80603189,15.16572601,71.38342456,15.89962704,9.5307,8.1754
81.91615259,15.41928888,79.22733887,16.13275014,10.614,8.787
86.41693138,15.55162295,83.5803842,16.25329712,11.755,9.3607
87.96470488,15.59319885,85.07735362,16.29282818,12.953,9.8937
95.3843409,15.79837344,92.2534477,16.47775,14.209,10.385
108.7540626,16.13653485,105.1843219,16.78432567,15.521,10.836
125.4258353,16.52018512,121.3088608,17.13152378,16.89,11.248
142.097608,16.86517096,137.4333997,17.45163093,18.315,11.624
155.4673296,17.11750021,150.3642739,17.69392973,19.797,11.966
162.8869656,17.24973911,157.540368,17.82379947,21.335,12.278
165.257996,17.2892568,159.8335717,17.86490099,22.929,12.563
176.0992094,17.47689986,170.3189334,18.045743,24.578,12.822
195.6343954,17.78939221,189.212897,18.35704017,26.283,13.06
219.9943729,18.1445365,212.7732832,18.71041934,28.043,13.278
244.3543504,18.46628153,236.3336694,19.02392681,29.858,13.479
263.8895364,18.70355402,255.2276329,19.25004154,31.727,13.664
274.7307458,18.82636721,265.7129907,19.36672331,33.651,13.837
277.8706123,18.85944495,268.7497943,19.3993508,35.628,13.998
291.2115389,18.99839279,281.6528187,19.53030562,37.66,14.148
315.2510627,19.22032041,304.9032697,19.74357627,39.744,14.29
345.2278572,19.44412756,333.8961067,19.95933474,41.882,14.425
375.2046518,19.59775304,362.8889438,20.10566682,44.073,14.552
399.2441756,19.66440587,386.1393948,20.16558144,46.316,14.673
412.5851063,19.67737601,399.0424232,20.17630147,48.611,14.79
,,,,50.958,14.902
,,,,53.356,15.011
,,,,55.805,15.117
,,,,58.305,15.221
,,,,60.855,15.322
,,,,63.456,15.421
,,,,66.105,15.518
,,,,68.804,15.614
,,,,71.551,15.707
,,,,74.347,15.799
,,,,77.191,15.89
,,,,80.082,15.979
,,,,83.02,16.067
,,,,86.005,16.153
,,,,89.035,16.239
,,,,92.112,16.324
,,,,95.234,16.409
,,,,98.4,16.493
,,,,101.61,16.576
,,,,104.86,16.659
,,,,108.16,16.741
,,,,111.5,16.823
,,,,114.89,16.903
,,,,118.31,16.984
,,,,121.78,17.063
,,,,125.28,17.141
,,,,128.83,17.218
,,,,132.42,17.294
,,,,136.04,17.369
,,,,139.71,17.443
,,,,143.41,17.517
,,,,147.15,17.59
,,,,150.92,17.664
,,,,154.74,17.738
,,,,158.58,17.812
,,,,162.47,17.886
,,,,166.39,17.96
,,,,170.34,18.034
,,,,174.33,18.108
,,,,178.34,18.182
,,,,182.39,18.254
,,,,186.48,18.326
,,,,190.59,18.396
,,,,194.73,18.466
,,,,198.91,18.535
,,,,203.11,18.603
,,,,207.34,18.669
,,,,211.6,18.734
,,,,215.89,18.797
,,,,220.2,18.859
,,,,224.54,18.919
,,,,228.9,18.978
,,,,233.29,19.035
,,,,237.7,19.092
,,,,242.14,19.148
,,,,246.6,19.202
,,,,251.08,19.256
,,,,255.58,19.308
,,,,260.1,19.359
,,,,264.64,19.408
,,,,269.2,19.456
,,,,273.78,19.503
,,,,278.38,19.548
,,,,283,19.593
,,,,287.63,19.636
,,,,292.27,19.678
,,,,296.94,19.719
,,,,301.61,19.758
,,,,306.3,19.796
,,,,311.01,19.832
,,,,315.72,19.865
,,,,320.45,19.897
,,,,325.19,19.927
,,,,329.93,19.955
,,,,334.69,19.981
,,,,339.46,20.004
,,,,344.23,20.026
,,,,349.01,20.046
,,,,353.8,20.064
,,,,358.59,20.08
,,,,363.39,20.094
,,,,368.19,20.106
,,,,373,20.116
,,,,377.81,20.123
,,,,382.62,20.129
,,,,387.43,20.132
,,,,392.24,20.133


==> Re395rms.csv <==
y_c,u_c,v_c,w_c,y_l,u_l,v_l,w_l,y_d,u_d,v_d,w_d,TKE_c,TKE_l,TKE_d
0.177352453,0.30391342,0.127763783,0.018743104,0.171531041,0.108983553,0.061446003,0.004228515,0.00E+00,2.31032E-14,7.00129E-15,2.4408E-14,0.054519127,0.007835453,5.89263E-28
1.543258854,0.769430721,0.452040519,0.068487337,1.492602964,0.629950153,0.333692105,0.031527799,2.95E-02,0.011697863,9.73314E-06,0.007276194,0.400527391,0.254590809,9.48915E-05
4.00453717,1.756134877,0.812719413,0.257827527,3.873092343,1.551593294,0.668148062,0.128942605,1.18E-01,0.046720445,0.000153633,0.028760216,1.905498793,1.435244889,0.001504987
7.073700948,2.369362931,1.038062926,0.446382096,6.841513966,2.313901391,0.907054183,0.256515742,2.66E-01,0.104976188,0.000760776,0.063554701,3.445356156,3.121343632,0.007529889
10.14286506,2.654480692,1.172065374,0.564119955,9.809935911,2.692859216,1.054735416,0.363982734,4.72E-01,0.186327668,0.002332381,0.110213429,4.369118155,4.248220492,0.02343522
12.60414321,2.720694007,1.238127149,0.639434706,12.19042513,2.807272069,1.132105772,0.441174595,7.38E-01,0.290609704,0.005478503,0.166889185,4.67200573,4.678537485,0.056168007
13.97004964,2.749021088,1.26976252,0.675601805,13.51149708,2.834217697,1.167485049,0.480618042,1.06E+00,0.417588314,0.010842509,0.231438977,4.8129258,4.813402498,0.11403078
14.4763106,2.728735603,1.275101152,0.688641759,14.00114055,2.831530795,1.175930338,0.494793445,1.45E+00,0.566771559,0.019027349,0.301574203,4.773054206,4.822599679,0.20626952
17.00944919,2.714226073,1.311508749,0.74689098,16.45113146,2.822470107,1.222394678,0.561156113,1.89E+00,0.737129568,0.030529166,0.374993333,4.822462254,4.887741218,0.342456015
21.57400715,2.620543657,1.345713231,0.829040225,20.86586249,2.72252236,1.269620439,0.663148987,2.39E+00,0.926558147,0.045693544,0.449544214,4.682750425,4.731915318,0.53134395
27.26591757,2.488552727,1.363842364,0.90210288,26.37094178,2.565206555,1.298078178,0.762111968,2.95E+00,1.131459235,0.064693122,0.523297239,4.433375138,4.423053139,0.7791126
32.95782841,2.359405377,1.365635763,0.95151792,31.87602148,2.410789678,1.308018009,0.835412975,3.57E+00,1.34655115,0.087527139,0.594718421,4.168570561,4.110366411,1.0872755
37.52238637,2.268700795,1.360615563,0.979314077,36.2907525,2.296696716,1.308198293,0.879329243,4.25E+00,1.564928113,0.114039467,0.662714116,3.978667034,3.879709249,1.450597499
40.05552496,2.221245834,1.356896617,0.991464949,38.74074342,2.239130291,1.306728404,0.899192892,4.98E+00,1.77887605,0.143958327,0.726663609,3.879052115,3.764895719,1.856582001
40.96882493,2.21041785,1.358542049,0.995351789,39.62406525,2.220063371,1.30582325,0.905671404,5.77E+00,1.980631213,0.17691806,0.78634598,3.861154379,3.727048212,2.286270001
45.46960247,2.131806142,1.344253445,1.011431779,43.97710938,2.132172692,1.301459671,0.932703001,6.63E+00,2.163584988,0.212501765,0.841849155,3.687304498,3.554946277,2.7174835
53.57972317,2.014540897,1.319330222,1.027839128,51.82102369,1.991369177,1.285706939,0.965629235,7.54E+00,2.322778509,0.250271852,0.893414797,3.427730268,3.275516677,3.128063001
63.69287753,1.904941093,1.29164752,1.037578297,61.60222412,1.862426103,1.264843387,0.988471541,8.50E+00,2.455320753,0.289777501,0.941328848,3.186861303,3.022767886,3.4993355
73.80603189,1.823093945,1.267752986,1.038529228,71.38342456,1.768038168,1.243715459,0.998173971,9.53E+00,2.560429651,0.330575256,0.985789024,3.004706062,2.834569191,3.818429999
81.91615259,1.771626912,1.24938165,1.035282704,79.22733887,1.70573538,1.225476398,0.999280769,1.06E+01,2.638977075,0.372209618,1.026888504,2.885713349,2.704943823,4.078620001
86.41693138,1.747924738,1.241535233,1.03202722,83.5803842,1.673427497,1.214899298,0.997954218,1.18E+01,2.693028036,0.414270443,1.064565639,2.830865403,2.636126257,4.278660001
87.96470488,1.751147581,1.244694336,1.030449984,85.07735362,1.66856804,1.213342295,0.997243124,1.30E+01,2.725325669,0.456333212,1.098863049,2.838804505,2.625406339,4.421570001
95.3843409,1.703624443,1.217192312,1.022507083,92.2534477,1.622700038,1.19507213,0.992258639,1.42E+01,2.738904891,0.498026104,1.129690223,2.714707052,2.522965007,4.512915001
108.7540626,1.637954632,1.178406886,1.003677193,105.1843219,1.546259817,1.160630622,0.978431406,1.55E+01,2.736731627,0.538980519,1.15702204,2.539453036,2.347655438,4.55945
125.4258353,1.576167078,1.137820229,0.981867105,121.3088608,1.476594424,1.123416212,0.959320843,1.69E+01,2.721562051,0.578878226,1.181016511,2.37150027,2.181345778,4.568399999
142.097608,1.524841346,1.104255888,0.960280678,137.4333997,1.423337871,1.091439392,0.940286699,1.83E+01,2.695904301,0.61742206,1.201831935,2.233330588,2.050634858,4.546755
155.4673296,1.488024221,1.078595933,0.942633119,150.3642739,1.38320115,1.066263864,0.92357685,1.98E+01,2.662048084,0.654354644,1.219754074,2.133071233,1.951579124,4.501240001
162.8869656,1.468891628,1.070184967,0.931825181,157.540368,1.35870159,1.050958148,0.913234455,2.13E+01,2.62202212,0.689456308,1.234949392,2.085618323,1.892290105,4.437725
165.257996,1.474122365,1.074122217,0.927623117,159.8335717,1.357900935,1.05053202,0.909654802,2.29E+01,2.577615177,0.722571796,1.247717917,2.093629965,1.887492165,4.361505001
176.0992094,1.425705998,1.034846374,0.908415735,170.3189334,1.321700039,1.022228743,0.892632577,2.46E+01,2.530316186,0.753591401,1.258292494,1.964381879,1.794317757,4.276850001
195.6343954,1.357278136,0.984973406,0.871819013,189.212897,1.258255369,0.969723943,0.860027733,2.63E+01,2.481390739,0.782489617,1.26676754,1.78622247,1.6316094,4.187145
219.9943729,1.277855759,0.931427477,0.832114583,212.7732832,1.188573617,0.912864472,0.822014537,2.80E+01,2.431892267,0.809277456,1.27342059,1.596443583,1.460868343,4.095314999
244.3543504,1.200717638,0.882238464,0.79450913,236.3336694,1.123650907,0.863352443,0.788003617,2.99E+01,2.382582632,0.833990408,1.278436545,1.425656155,1.314459251,4.003319999
263.8895364,1.141136044,0.844685708,0.766414394,255.2276329,1.07056824,0.82351741,0.760522002,3.17E+01,2.334030848,0.856667964,1.282146637,1.30153822,1.201345498,3.912739999
274.7307458,1.113091056,0.832523307,0.750437062,265.7129907,1.03766676,0.800277788,0.744532122,3.37E+01,2.286722545,0.87733118,1.284990272,1.24761127,1.135762462,3.825004998
277.8706123,1.107181179,0.82587322,0.745403316,268.7497943,1.032431665,0.796178475,0.739682924,3.56E+01,2.241048862,0.896018973,1.287128587,1.231771422,1.123473068,3.740925001
291.2115389,1.052976081,0.780856397,0.723506682,281.6528187,0.99113303,0.761207292,0.719258078,3.77E+01,2.197248279,0.912775986,1.288642697,1.120978629,1.039556704,3.66083
315.2510627,0.969954914,0.721712521,0.686711001,304.9032697,0.917636769,0.702008688,0.684464892,3.97E+01,2.155504581,0.927690681,1.289302137,0.966626748,0.901682813,3.584554999
345.2278572,0.875497881,0.665277378,0.652988588,333.8961067,0.837149214,0.645910578,0.651547801,4.19E+01,2.115844985,0.940850679,1.289108219,0.817742313,0.771266909,3.511900001
375.2046518,0.80093629,0.628131902,0.631858349,362.8889438,0.774932983,0.609581932,0.6319178,4.41E+01,2.078316627,0.952365476,1.288177006,0.7176468,0.685715683,3.4429
399.2441756,0.767629994,0.616688887,0.625614728,386.1393948,0.748238303,0.598626972,0.62395949,4.63E+01,2.042792207,0.962325309,1.286584626,0.680477389,0.653770127,3.377185001
412.5851063,0.768536788,0.62514168,0.624957153,399.0424232,0.743239293,0.59806831,0.622622798,4.86E+01,2.009228708,0.970808941,1.284523258,0.686011179,0.648874749,3.314735001
,,,,,,,,5.10E+01,1.977523704,0.977885474,1.282146637,,,3.255379999
,,,,,,,,5.34E+01,1.947562579,0.983636112,1.27957024,,,3.19892
,,,,,,,,5.58E+01,1.919218591,0.988185205,1.27667537,,,3.144905
,,,,,,,,5.83E+01,1.892643654,0.991670308,1.27314571,,,3.093205
,,,,,,,,6.09E+01,1.868047109,0.994233373,1.269054766,,,3.0443
,,,,,,,,6.35E+01,1.845345496,0.995976907,1.264555258,,,2.998185
,,,,,,,,6.61E+01,1.824225863,0.996975426,1.25984126,,,2.95448
,,,,,,,,6.88E+01,1.804355841,0.997271277,1.255149393,,,2.912825
,,,,,,,,7.16E+01,1.785665142,0.996890164,1.250479908,,,2.873044999
,,,,,,,,7.43E+01,1.768304272,0.995906622,1.245391505,,,2.834864999
,,,,,,,,7.72E+01,1.752198619,0.994419429,1.239637044,,,2.797885001
,,,,,,,,8.01E+01,1.737181626,0.992532115,1.233369369,,,2.762060001
,,,,,,,,8.30E+01,1.722730391,0.990328228,1.226865926,,,2.726875
,,,,,,,,8.60E+01,1.708537386,0.98784108,1.220204901,,,2.691915
,,,,,,,,8.90E+01,1.694461566,0.985109131,1.213301282,,,2.65687
,,,,,,,,9.21E+01,1.680446369,0.982165974,1.206275259,,,2.621825
,,,,,,,,9.52E+01,1.666613332,0.979009704,1.199124681,,,2.58698
,,,,,,,,9.84E+01,1.652997278,0.975597253,1.191889257,,,2.552395001
,,,,,,,,1.02E+02,1.639603611,0.971900201,1.184694053,,,2.518195001
,,,,,,,,1.05E+02,1.626437825,0.967879125,1.177582269,,,2.484395
,,,,,,,,1.08E+02,1.613412532,0.963561103,1.170299107,,,2.450574999
,,,,,,,,1.12E+02,1.600374956,0.959041188,1.162540322,,,2.41623
,,,,,,,,1.15E+02,1.587324793,0.954395096,1.154209686,,,2.381334998
,,,,,,,,1.18E+02,1.574579309,0.949657833,1.145338378,,,2.346475
,,,,,,,,1.22E+02,1.562401997,0.944817443,1.136221809,,,2.31239
,,,,,,,,1.25E+02,1.55096744,0.939867012,1.126942767,,,2.279425
,,,,,,,,1.29E+02,1.539935064,0.934799444,1.117497204,,,2.247025001
,,,,,,,,1.32E+02,1.529051994,0.929612823,1.107971119,,,2.214890001
,,,,,,,,1.36E+02,1.518090906,0.924315963,1.098453458,,,2.182779999
,,,,,,,,1.40E+02,1.506917383,0.918906959,1.088806686,,,2.150344999
,,,,,,,,1.43E+02,1.49549323,0.913350973,1.07893466,,,2.117405001
,,,,,,,,1.47E+02,1.484014825,0.907573688,1.068784356,,,2.084145
,,,,,,,,1.51E+02,1.4724809,0.901581943,1.058395011,,,2.050625
,,,,,,,,1.55E+02,1.46065054,0.89543844,1.047998092,,,2.016805
,,,,,,,,1.59E+02,1.448551,0.889235627,1.037641557,,,1.98287
,,,,,,,,1.62E+02,1.43634954,0.882994904,1.027180607,,,1.94894
,,,,,,,,1.66E+02,1.423973314,0.876675539,1.016808733,,,1.91508
,,,,,,,,1.70E+02,1.411382301,0.8702356,1.006528688,,,1.881204999
,,,,,,,,1.74E+02,1.398856676,0.863643445,0.996388478,,,1.847735
,,,,,,,,1.78E+02,1.386686699,0.856883889,0.986174427,,,1.814845
,,,,,,,,1.82E+02,1.374627222,0.849994118,0.975638253,,,1.78198
,,,,,,,,1.86E+02,1.36242431,0.842994662,0.964660562,,,1.748705
,,,,,,,,1.91E+02,1.350259234,0.835834912,0.953603691,,,1.715589999
,,,,,,,,1.95E+02,1.338207757,0.828504677,0.943005832,,,1.68324
,,,,,,,,1.99E+02,1.326310673,0.821078559,0.932963022,,,1.651845001
,,,,,,,,2.03E+02,1.3143059,0.81363997,0.923271358,,,1.62092
,,,,,,,,2.07E+02,1.301844845,0.806269186,0.913613704,,,1.58978
,,,,,,,,2.12E+02,1.28879789,0.799018147,0.903825204,,,1.558165
,,,,,,,,2.16E+02,1.275303885,0.791909086,0.894086126,,,1.526455
,,,,,,,,2.20E+02,1.261348485,0.784939488,0.884539428,,,1.49477
,,,,,,,,2.25E+02,1.246996391,0.778106676,0.875139989,,,1.463159999
,,,,,,,,2.29E+02,1.232233744,0.771440212,0.86562694,,,1.431415
,,,,,,,,2.33E+02,1.21688126,0.765003268,0.855908874,,,1.399305001
,,,,,,,,2.38E+02,1.201041215,0.758874166,0.846002364,,,1.367055
,,,,,,,,2.42E+02,1.18477846,0.75309362,0.835870803,,,1.334765
,,,,,,,,2.47E+02,1.168203749,0.747636275,0.825584641,,,1.302624999
,,,,,,,,2.51E+02,1.151520734,0.742428448,0.815426269,,,1.271060001
,,,,,,,,2.56E+02,1.134944933,0.737373718,0.805704661,,,1.240490001
,,,,,,,,2.60E+02,1.118615215,0.732406991,0.796391863,,,1.21098
,,,,,,,,2.65E+02,1.102814581,0.727454466,0.787407137,,,1.1827
,,,,,,,,2.69E+02,1.087520115,0.722474913,0.778845299,,,1.155635
,,,,,,,,2.74E+02,1.072380529,0.717446862,0.770564728,,,1.129249999
,,,,,,,,2.78E+02,1.057118726,0.712390342,0.76224012,,,1.103005
,,,,,,,,2.83E+02,1.041297268,0.707311812,0.753757255,,,1.07637
,,,,,,,,2.88E+02,1.025036585,0.702225035,0.745258344,,,1.049615
,,,,,,,,2.92E+02,1.008612909,0.697172862,0.736912478,,,1.023195
,,,,,,,,2.97E+02,0.992360821,0.692257178,0.728786663,,,0.997565
,,,,,,,,3.02E+02,0.976611489,0.687517273,0.720909148,,,0.97308
,,,,,,,,3.06E+02,0.961530031,0.682964128,0.713316199,,,0.9499
,,,,,,,,3.11E+02,0.947132514,0.678579398,0.706066569,,,0.928029999
,,,,,,,,3.16E+02,0.933343452,0.674373784,0.699163786,,,0.90737
,,,,,,,,3.20E+02,0.920027174,0.67031336,0.692690407,,,0.887795001
,,,,,,,,3.25E+02,0.907171428,0.666408283,0.686760511,,,0.869349999
,,,,,,,,3.30E+02,0.894773714,0.662683937,0.68111673,,,0.851845
,,,,,,,,3.35E+02,0.882774037,0.65922682,0.675410986,,,0.835025
,,,,,,,,3.39E+02,0.871142927,0.656079264,0.669641695,,,0.818875
,,,,,,,,3.44E+02,0.859837194,0.653230434,0.663859925,,,0.80337
,,,,,,,,3.49E+02,0.848828605,0.650684255,0.658369197,,,0.788675
,,,,,,,,3.54E+02,0.838218349,0.64842887,0.653513581,,,0.775075
,,,,,,,,3.59E+02,0.828106273,0.64649826,0.649376624,,,0.762705
,,,,,,,,3.63E+02,0.81867576,0.644910847,0.645825054,,,0.751615
,,,,,,,,3.68E+02,0.810061726,0.64366917,0.642798569,,,0.74185
,,,,,,,,3.73E+02,0.802427567,0.642751896,0.640187473,,,0.73343
,,,,,,,,3.78E+02,0.796084166,0.642137057,0.637879299,,,0.72649
,,,,,,,,3.83E+02,0.791365908,0.641778778,0.635853757,,,0.721225
,,,,,,,,3.87E+02,0.788504914,0.641607357,0.634405233,,,0.717935
,,,,,,,,3.92E+02,0.787553173,0.641560597,0.633869072,,,0.716815

==> Re540ave.csv <==
y_c,u_c,y_l,u_l,y_d,u_d
0.176892986,0.249668988,0.167645805,0.185123557,0,0
1.539260791,1.656832932,1.458795056,1.518650955,0.00269577,0.002695764
3.994162686,4.122576471,3.785365556,3.858529381,0.013478664,0.013478497
7.055375157,6.416726909,6.686551401,6.372915884,0.037739474,0.037738163
10.1165878,8.077637537,9.587737409,8.329251651,0.080868055,0.080862029
12.57148981,9.030604807,11.91430802,9.531447902,0.148252954,0.148232615
13.93385754,9.511655356,13.20545719,10.08754256,0.245281031,0.245224787
14.47143597,9.630760578,13.71493341,10.28291117,0.37733709,0.377201035
17.24930618,10.3646421,16.34758887,11.17210772,0.54710773,0.546809726
22.25485578,11.29078682,21.09147052,12.32049945,0.754581164,0.753974452
28.49667402,12.1025901,27.00699414,13.27544214,0.999742983,0.998564872
34.73849167,12.686293,32.92251722,13.94013399,1.282576164,1.280353802
39.74404128,13.06382949,37.66639887,14.34400156,1.603061066,1.598948606
42.52191206,13.23697262,40.29905488,14.53616239,1.961175435,1.953691693
43.58960658,13.30896461,41.31093506,14.60349982,2.356894402,2.3435301
49.03474693,13.61235239,46.4714276,14.91738065,2.79019049,2.766863118
58.84655136,14.06503134,55.77031436,15.36505291,3.261033608,3.221388361
71.08166929,14.51240538,67.36583453,15.79962178,3.769391063,3.703976789
83.31678722,14.88252608,78.9613547,16.1548883,4.315227553,4.210611256
93.1285905,15.14006403,88.26024037,16.39952287,4.898505174,4.736417493
98.57373258,15.27355921,93.42073454,16.52458008,5.519183424,5.275800998
100.5653625,15.31820949,95.30825091,16.56807761,6.177219201,5.822682096
110.4590577,15.54672514,104.6847475,16.77655867,6.872566813,6.370800891
128.2868785,15.91568184,121.5806088,17.11526417,7.605177972,6.91404997
150.517806,16.32463106,142.649402,17.488825,8.375001807,7.446788926
172.7487336,16.69126507,163.7181951,17.82129317,9.181984859,7.964101141
190.5765544,16.96137612,180.6140564,18.06454967,10.02607109,8.461966991
200.4702438,17.10425331,189.9905476,18.19308737,10.90720189,8.937344486
203.7965962,17.14883087,193.143013,18.2354361,11.82531607,9.388163866
219.5213036,17.37256011,208.0457023,18.42883218,12.78034987,9.813253737
247.8562489,17.742312,234.8994223,18.75754075,13.77223698,10.21222148
283.1893412,18.16440444,268.385457,19.12966266,14.80090853,10.58531056
318.5224335,18.54399554,301.8714918,19.46674232,15.86629306,10.93325384
346.8573788,18.81752673,328.7252117,19.71661309,16.96831662,11.25713636
362.5820862,18.95910709,343.627901,19.84676397,18.10690267,11.55827574
367.2672107,18.99826423,348.068108,19.88522675,19.28197214,11.8381237
387.6257263,19.16996596,367.3623706,20.04165747,20.49344345,12.09818983
424.3105006,19.44713771,402.1294275,20.29427981,21.74123245,12.33998683
470.05567,19.72867215,445.483242,20.55165444,23.02525252,12.56499335
515.8008336,19.92034956,488.8370511,20.72853408,24.34541447,12.77462931
552.4856137,19.99978942,523.6041134,20.80060692,25.70162665,12.9702399
572.8441235,20.01450379,542.8983706,20.81265302,27.09379487,13.15308623
,,,,28.52182246,13.32434149
,,,,29.98561026,13.48509084
,,,,31.48505662,13.63633313
,,,,33.02005742,13.77898303
,,,,34.59050606,13.913874
,,,,36.1962935,14.04176461
,,,,37.83730822,14.16334651
,,,,39.51343627,14.2792506
,,,,41.22456127,14.39005111
,,,,42.97056438,14.49626796
,,,,44.75132437,14.59836869
,,,,46.56671758,14.69677078
,,,,48.41661795,14.79184499
,,,,50.30089701,14.88391994
,,,,52.21942392,14.97328937
,,,,54.17206546,15.06021892
,,,,56.15868603,15.14494883
,,,,58.17914769,15.22769464
,,,,60.23331012,15.30864546
,,,,62.32103069,15.387961
,,,,64.44216443,15.46577487
,,,,66.59656404,15.54220437
,,,,68.78407991,15.6173566
,,,,71.00456015,15.69132673
,,,,73.25785057,15.76419831
,,,,75.54379468,15.83604603
,,,,77.86223376,15.9069375
,,,,80.21300681,15.9769372
,,,,82.5959506,16.04610392
,,,,85.01089964,16.11448688
,,,,87.45768624,16.18213001
,,,,89.9361405,16.24907832
,,,,92.44609031,16.31537796
,,,,94.98736137,16.38107258
,,,,97.55977723,16.44619809
,,,,100.1631592,16.51077933
,,,,102.7973266,16.57483267
,,,,105.4620965,16.63837088
,,,,108.1572837,16.70140042
,,,,110.8827013,16.76392087
,,,,113.6381598,16.82593147
,,,,116.423468,16.88743605
,,,,119.2384324,16.94844499
,,,,122.0828576,17.00896976
,,,,124.9565461,17.06902369
,,,,127.8592983,17.12862298
,,,,130.7909126,17.18778132
,,,,133.7511855,17.24650795
,,,,136.7399113,17.30481074
,,,,139.7568827,17.3626954
,,,,142.80189,17.42016424
,,,,145.8747218,17.47722508
,,,,148.9751647,17.53389408
,,,,152.1030035,17.59018865
,,,,155.2580209,17.64612179
,,,,158.4399978,17.70170358
,,,,161.6487134,17.75694267
,,,,164.8839447,17.81184307
,,,,168.1454671,17.86640487
,,,,171.4330542,17.9206287
,,,,174.7464776,17.97451604
,,,,178.0855073,18.02806405
,,,,181.4499113,18.08126798
,,,,184.8394561,18.13412519
,,,,188.2539063,18.18664197
,,,,191.6930248,18.23883811
,,,,195.1565728,18.29073063
,,,,198.6443097,18.34231906
,,,,202.1559934,18.39359189
,,,,205.69138,18.44453718
,,,,209.250224,18.49513855
,,,,212.8322783,18.54537428
,,,,216.4372942,18.59523603
,,,,220.0650213,18.64473626
,,,,223.7152077,18.69389598
,,,,227.3875999,18.74273092
,,,,231.0819429,18.79124435
,,,,234.7979802,18.83943258
,,,,238.5354537,18.88729546
,,,,242.2941039,18.93483501
,,,,246.0736698,18.98204829
,,,,249.873889,19.02893138
,,,,253.6944975,19.07548246
,,,,257.5352301,19.12169864
,,,,261.3958199,19.16757379
,,,,265.2759991,19.21309542
,,,,269.175498,19.25825056
,,,,273.094046,19.30303701
,,,,277.031371,19.34746093
,,,,280.9871994,19.39152589
,,,,284.9612566,19.43523123
,,,,288.9532667,19.47857657
,,,,292.9629525,19.52156277
,,,,296.9900354,19.56418946
,,,,301.034236,19.60644911
,,,,305.0952732,19.64832487
,,,,309.1728652,19.68979864
,,,,313.2667288,19.7308622
,,,,317.3765797,19.77151697
,,,,321.5021325,19.81176487
,,,,325.6431007,19.85160646
,,,,329.7991968,19.89104042
,,,,333.9701321,19.93005748
,,,,338.1556171,19.96863723
,,,,342.3553611,20.00675927
,,,,346.5690725,20.04441604
,,,,350.7964586,20.08160872
,,,,355.037226,20.11833307
,,,,359.29108,20.15457344
,,,,363.5577254,20.19030792
,,,,367.8368659,20.2255219
,,,,372.1282043,20.26020618
,,,,376.4314425,20.29434241
,,,,380.7462819,20.32791039
,,,,385.0724228,20.36089239
,,,,389.4095647,20.39327003
,,,,393.7574065,20.4250268
,,,,398.1156462,20.45614662
,,,,402.4839813,20.48661241
,,,,406.8621084,20.51640367
,,,,411.2497234,20.54549144
,,,,415.6465217,20.57384242
,,,,420.052198,20.60142953
,,,,424.4664463,20.62823808
,,,,428.8889602,20.6542649
,,,,433.3194324,20.67950714
,,,,437.7575554,20.70395195
,,,,442.2030209,20.72757632
,,,,446.6555203,20.75035124
,,,,451.1147444,20.77224389
,,,,455.5803836,20.79321984
,,,,460.0521276,20.81324919
,,,,464.5296661,20.83231153
,,,,469.012688,20.85039487
,,,,473.5008822,20.8674932
,,,,477.9939368,20.88360315
,,,,482.49154,20.89871918
,,,,486.9933794,20.91283368
,,,,491.4991423,20.92593959
,,,,496.008516,20.93802802
,,,,500.5211872,20.94908403
,,,,505.0368427,20.95909125
,,,,509.5551687,20.96804116
,,,,514.0758517,20.97592999
,,,,518.5985776,20.98275109
,,,,523.1230324,20.98848987
,,,,527.648902,20.99312335
,,,,532.175872,20.99662692
,,,,536.703628,20.99897897
,,,,541.2318557,21.00016126


==> Re540rms.csv <==
y_c,u_c,v_c,w_c,y_l,u_l,v_l,w_l,y_d,u_d,v_d,w_d,TKE_c,TKE_l,TKE_d
0.176892986,0.397341119,0.144121858,0.027608549,0.167645805,0.117100082,0.069809505,0.006144977,0,1.21E-17,0,1.72E-17,0.089706653,0.009311778,2.20E-34
1.539260791,0.927009676,0.538739429,0.071123824,1.458795056,0.648485512,0.360157501,0.033445774,0.00269577,0.001090696,8.60E-08,0.000702294,0.577322855,0.275682752,8.41E-07
3.994162686,2.057097861,0.943033221,0.275772396,3.785365556,1.575211329,0.713367794,0.135626717,0.013478664,0.00545276,2.15E-06,0.003506722,2.59850684,1.504289473,2.10E-05
7.055375157,2.562240228,1.163592197,0.503370583,6.686551401,2.307617714,0.965566009,0.271112641,0.037739474,0.015263436,1.68E-05,0.009789119,4.086201865,3.165459648,1.64E-04
10.1165878,2.770675325,1.286588215,0.647045785,9.587737409,2.667815807,1.122144706,0.379643238,0.080868055,0.032691761,7.65E-05,0.020864598,4.87530962,4.260289455,7.52E-04
12.57148981,2.791753003,1.34418617,0.731659335,11.91430802,2.780035689,1.203392336,0.45381809,0.148252954,0.059892678,0.000254416,0.03793486,5.068023336,4.691351203,2.51E-03
13.93385754,2.820854548,1.370828666,0.76525063,13.20545719,2.807160566,1.239755273,0.490374667,0.245281031,0.099001554,0.000686334,0.062023169,5.21100007,4.828805447,6.82E-03
14.47143597,2.784441399,1.375183047,0.780860522,13.71493341,2.804493194,1.249038738,0.504563109,0.37733709,0.152130467,0.001592547,0.093902645,5.126992736,4.839931888,1.60E-02
17.24930618,2.752035412,1.406154695,0.840534366,16.34758887,2.795155842,1.299687804,0.571355831,0.54710773,0.220284416,0.003264541,0.133411244,5.128733978,4.914266027,3.32E-02
22.25485578,2.634252465,1.431142054,0.916332122,21.09147052,2.689432485,1.347107137,0.672637616,0.754581164,0.303366803,0.006022832,0.179544377,4.913559093,4.750093046,6.22E-02
28.49667402,2.494172525,1.441078473,0.977639788,27.00699414,2.531715456,1.372169286,0.7703972,0.999742983,0.401245378,0.010200319,0.231176833,4.626691652,4.442971773,1.07E-01
34.73849167,2.365655642,1.436697425,1.016744551,32.92251722,2.38276351,1.377720667,0.843569517,1.282576164,0.51369754,0.016116453,0.287109428,4.347097795,4.143642855,1.73E-01
39.74404128,2.279006698,1.427644955,1.038143027,37.66639887,2.27443574,1.375261503,0.888235326,1.603061066,0.640312978,0.024053916,0.34611628,4.154891296,3.926682066,2.65E-01
42.52191206,2.234108688,1.421935036,1.047210021,40.29905488,2.21981097,1.372179953,0.908859304,1.961175435,0.780353752,0.034239928,0.406992244,4.054894852,3.8182319,3.88E-01
43.58960658,2.227780888,1.426753471,1.05024716,41.31093506,2.20126686,1.371620847,0.916096101,2.356894402,0.932589364,0.046833624,0.468599916,4.050826125,3.783075802,5.46E-01
49.03474693,2.138623828,1.404397317,1.063713353,46.4714276,2.109459881,1.363456868,0.947347563,2.79019049,1.095145591,0.061920152,0.529914499,3.8387649,3.603151513,7.42E-01
58.84655136,2.009056776,1.372748735,1.075028359,55.77031436,1.961603072,1.341542147,0.984889935,3.261033608,1.265419816,0.079511272,0.590063187,3.538217096,3.308815064,9.78E-01
71.08166929,1.890593749,1.34084642,1.081724824,67.36583453,1.828382952,1.31457909,1.011036692,3.769391063,1.440110432,0.099551471,0.648354344,3.27117122,3.046648798,1.25E+00
83.31678722,1.804092643,1.313893206,1.082310979,78.9613547,1.731957432,1.288337758,1.02407182,4.315227553,1.615380418,0.121928056,0.704291724,3.076231338,2.854106909,1.56E+00
93.1285905,1.75115502,1.294708837,1.080194955,88.26024037,1.66892098,1.267448446,1.028133235,4.898505174,1.787135576,0.146483436,0.757570696,2.954818009,2.724390375,1.89E+00
98.57373258,1.728770241,1.290123705,1.077432173,93.42073454,1.636105373,1.256056459,1.028362872,5.519183424,1.951363949,0.173027755,0.808056538,2.906962904,2.656024408,2.25E+00
100.5653625,1.744175312,1.300133199,1.075311513,95.30825091,1.635263246,1.256127787,1.028011907,6.177219201,2.104468229,0.201350318,0.855748291,2.944394352,2.654375691,2.60E+00
110.4590577,1.676899425,1.261050291,1.066624838,104.6847475,1.580863736,1.232959435,1.024918807,6.872566813,2.243530738,0.231228677,0.900734522,2.769964032,2.534888841,2.95E+00
128.2868785,1.600437179,1.220512503,1.044556338,121.5806088,1.498157874,1.193104107,1.013377215,7.605177972,2.366473723,0.262434899,0.943148707,2.571073939,2.347453903,3.28E+00
150.517806,1.533634635,1.182140716,1.02249138,142.649402,1.426666201,1.153725685,0.997508664,8.375001807,2.472105559,0.294739195,0.983131302,2.397490244,2.18074147,3.58E+00
172.7487336,1.480743877,1.151955679,1.00243028,163.7181951,1.374610433,1.12418327,0.981377739,9.181984859,2.560066972,0.327911662,1.020803115,2.262235391,2.058222067,3.85E+00
190.5765544,1.446889986,1.131289437,0.988068228,180.6140564,1.336969211,1.102935002,0.96641272,10.02607109,2.630706076,0.361723129,1.056251493,2.174792623,1.968952918,4.08E+00
200.4702438,1.437374774,1.134385895,0.979369681,189.9905476,1.313656507,1.090769056,0.956725926,10.90720189,2.684916035,0.395946021,1.089528109,2.156021286,1.915397525,4.28E+00
203.7965962,1.455719075,1.147158411,0.973984679,193.143013,1.3180409,1.095185268,0.95274375,11.82531607,2.723965965,0.430355843,1.120655385,2.1918683,1.922191619,4.43E+00
219.5213036,1.386436059,1.088860522,0.951397286,208.0457023,1.27473604,1.062651539,0.933964689,12.78034987,2.74934727,0.464733508,1.149637872,2.006489489,1.813235153,4.55E+00
247.8562489,1.315004035,1.031040674,0.907577057,234.8994223,1.208115838,1.009150643,0.89793837,13.77223698,2.762647559,0.498868392,1.176474723,1.807988299,1.642111107,4.63E+00
283.1893412,1.242567076,0.972882734,0.864336015,268.385457,1.140213451,0.95012295,0.857646066,14.80090853,2.765455932,0.532561768,1.201170247,1.61877525,1.469188554,4.69E+00
318.5224335,1.174756809,0.922561965,0.826151975,301.8714918,1.08026527,0.900100046,0.822353522,15.86629306,2.75929805,0.565630104,1.223741266,1.456850613,1.326709231,4.72E+00
346.8573788,1.123953658,0.885821795,0.800445954,328.7252117,1.032503847,0.861100924,0.794052345,16.96831662,2.745596809,0.597907816,1.244221639,1.344332902,1.219039061,4.72E+00
362.5820862,1.111601183,0.889936632,0.785177243,343.627901,1.002603813,0.841030648,0.776941705,18.10690267,2.725653148,0.629249167,1.262664951,1.322073851,1.158092685,4.71E+00
367.2672107,1.107880665,0.880668633,0.778692287,348.068108,1.000821899,0.839279743,0.771130423,19.28197214,2.700640382,0.659529305,1.279145606,1.304669243,1.150338545,4.68E+00
387.6257263,1.03613279,0.812138575,0.748807228,367.3623706,0.952088006,0.793602247,0.746290015,20.49344345,2.671605412,0.688644681,1.29375777,1.146926244,1.046612442,4.64E+00
424.3105006,0.948197084,0.736610431,0.698425046,402.1294275,0.871072297,0.725757998,0.702820209,21.74123245,2.639472678,0.716513031,1.306612467,0.964735091,0.889723932,4.59E+00
470.05567,0.849372315,0.664530254,0.654039802,445.483242,0.787100728,0.664371228,0.660422538,23.02525252,2.605049801,0.743072835,1.317832627,0.795400925,0.748537307,4.54E+00
515.8008336,0.766056308,0.618764989,0.627175926,488.8370511,0.723928514,0.624143943,0.63474926,24.34541447,2.569034535,0.768282179,1.327547218,0.68153101,0.658267389,4.48E+00
552.4856137,0.732120233,0.60855392,0.621719233,523.6041134,0.698364211,0.611358879,0.625344926,25.70162665,2.53202309,0.792117129,1.335885607,0.646436357,0.626264263,4.41E+00
572.8441235,0.746954304,0.635825769,0.622669574,542.8983706,0.695892875,0.616289066,0.624268582,27.09379487,2.494519262,0.814569769,1.342972631,0.67496627,0.626895184,4.34E+00
,,,,,,,,28.52182246,2.456942796,0.83564599,1.348924436,,,4.28E+00
,,,,,,,,29.98561026,2.419639109,0.855363134,1.353845283,,,4.21E+00
,,,,,,,,31.48505662,2.382891919,0.873747345,1.357827564,,,4.14E+00
,,,,,,,,33.02005742,2.346934456,0.890831111,1.360954803,,,4.08E+00
,,,,,,,,34.59050606,2.311952197,0.906651917,1.363304288,,,4.01E+00
,,,,,,,,36.1962935,2.278081322,0.921251847,1.36494646,,,3.95E+00
,,,,,,,,37.83730822,2.24541301,0.934677407,1.365943096,,,3.89E+00
,,,,,,,,39.51343627,2.213999562,0.94697911,1.366344302,,,3.83E+00
,,,,,,,,41.22456127,2.183869009,0.958210412,1.36619208,,,3.78E+00
,,,,,,,,42.97056438,2.155041601,0.968426008,1.365529318,,,3.72E+00
,,,,,,,,44.75132437,2.127529485,0.977680245,1.364399198,,,3.67E+00
,,,,,,,,46.56671758,2.101329509,0.986026366,1.362839365,,,3.62E+00
,,,,,,,,48.41661795,2.076425901,0.993516407,1.360882418,,,3.58E+00
,,,,,,,,50.30089701,2.052795664,1.000201223,1.358560918,,,3.53E+00
,,,,,,,,52.21942392,2.030407771,1.006130052,1.355905922,,,3.49E+00
,,,,,,,,54.17206546,2.009219896,1.011350162,1.352945464,,,3.45E+00
,,,,,,,,56.15868603,1.989176208,1.015906894,1.349709555,,,3.41E+00
,,,,,,,,58.17914769,1.970210599,1.019843494,1.346230036,,,3.37E+00
,,,,,,,,60.23331012,1.952252332,1.023201551,1.342534998,,,3.33E+00
,,,,,,,,62.32103069,1.935231801,1.026021888,1.338641219,,,3.29E+00
,,,,,,,,64.44216443,1.919083546,1.02834513,1.334560606,,,3.26E+00
,,,,,,,,66.59656404,1.903747238,1.030211616,1.330305564,,,3.23E+00
,,,,,,,,68.78407991,1.889163479,1.031660383,1.325893131,,,3.20E+00
,,,,,,,,71.00456015,1.875272228,1.032727846,1.321341325,,,3.16E+00
,,,,,,,,73.25785057,1.862015175,1.033446912,1.316665053,,,3.13E+00
,,,,,,,,75.54379468,1.849343173,1.033846895,1.31187937,,,3.10E+00
,,,,,,,,77.86223376,1.837218046,1.03395341,1.307005205,,,3.08E+00
,,,,,,,,80.21300681,1.82560398,1.033788847,1.302061245,,,3.05E+00
,,,,,,,,82.5959506,1.814463446,1.033373781,1.297061515,,,3.02E+00
,,,,,,,,85.01089964,1.803751113,1.032728295,1.292023295,,,2.99E+00
,,,,,,,,87.45768624,1.793421803,1.031872322,1.286957614,,,2.97E+00
,,,,,,,,89.9361405,1.783443127,1.030824916,1.28185808,,,2.94E+00
,,,,,,,,92.44609031,1.773793009,1.029602992,1.276717189,,,2.92E+00
,,,,,,,,94.98736137,1.764444948,1.028221057,1.271535338,,,2.89E+00
,,,,,,,,97.55977723,1.755367032,1.026691149,1.266313474,,,2.87E+00
,,,,,,,,100.1631592,1.746529272,1.025023887,1.261049117,,,2.85E+00
,,,,,,,,102.7973266,1.737902407,1.023230011,1.25574536,,,2.82E+00
,,,,,,,,105.4620965,1.729460891,1.021320013,1.250416735,,,2.80E+00
,,,,,,,,108.1572837,1.721187739,1.019302899,1.245084165,,,2.78E+00
,,,,,,,,110.8827013,1.713064906,1.017186725,1.239754601,,,2.75E+00
,,,,,,,,113.6381598,1.705072557,1.014979636,1.234421222,,,2.73E+00
,,,,,,,,116.423468,1.697194792,1.012689275,1.229091589,,,2.71E+00
,,,,,,,,119.2384324,1.689420729,1.010320817,1.223787239,,,2.69E+00
,,,,,,,,122.0828576,1.68173563,1.007876569,1.218516283,,,2.66E+00
,,,,,,,,124.9565461,1.674114447,1.005357255,1.213272382,,,2.64E+00
,,,,,,,,127.8592983,1.666533164,1.00276267,1.208050078,,,2.62E+00
,,,,,,,,130.7909126,1.658978573,1.000091153,1.202851323,,,2.60E+00
,,,,,,,,133.7511855,1.651442458,0.997341864,1.197669266,,,2.58E+00
,,,,,,,,136.7399113,1.643905534,0.994518391,1.19248058,,,2.56E+00
,,,,,,,,139.7568827,1.636338987,0.991627632,1.187268592,,,2.54E+00
,,,,,,,,142.80189,1.628725341,0.988675748,1.182034976,,,2.51E+00
,,,,,,,,145.8747218,1.621063048,0.985665459,1.176792363,,,2.49E+00
,,,,,,,,148.9751647,1.613367175,0.982596321,1.171553794,,,2.47E+00
,,,,,,,,152.1030035,1.605667097,0.979466868,1.166322847,,,2.45E+00
,,,,,,,,155.2580209,1.597989211,0.976277187,1.161090929,,,2.43E+00
,,,,,,,,158.4399978,1.59034035,0.973028624,1.155851236,,,2.41E+00
,,,,,,,,161.6487134,1.582714435,0.969721516,1.150602248,,,2.38E+00
,,,,,,,,164.8839447,1.575098486,0.966355114,1.145339502,,,2.36E+00
,,,,,,,,168.1454671,1.56746494,0.962930619,1.14006393,,,2.34E+00
,,,,,,,,171.4330542,1.559782105,0.959452677,1.134793187,,,2.32E+00
,,,,,,,,174.7464776,1.552033818,0.955926504,1.129535657,,,2.30E+00
,,,,,,,,178.0855073,1.544227737,0.952354788,1.124281391,,,2.28E+00
,,,,,,,,181.4499113,1.536380211,0.948739097,1.119021346,,,2.26E+00
,,,,,,,,184.8394561,1.528501281,0.945081047,1.113747135,,,2.23E+00
,,,,,,,,188.2539063,1.520587609,0.941381164,1.108449022,,,2.21E+00
,,,,,,,,191.6930248,1.512635919,0.937638019,1.103126505,,,2.19E+00
,,,,,,,,195.1565728,1.504657551,0.933850246,1.097778012,,,2.17E+00
,,,,,,,,198.6443097,1.496659335,0.930018704,1.092390019,,,2.15E+00
,,,,,,,,202.1559934,1.488639111,0.926145163,1.086951526,,,2.13E+00
,,,,,,,,205.69138,1.480597824,0.922231443,1.081469253,,,2.11E+00
,,,,,,,,209.250224,1.472526773,0.918280973,1.075944032,,,2.08E+00
,,,,,,,,212.8322783,1.464410969,0.914298883,1.070367525,,,2.06E+00
,,,,,,,,216.4372942,1.456235905,0.910290789,1.064726538,,,2.04E+00
,,,,,,,,220.0650213,1.447987184,0.906261262,1.059017016,,,2.02E+00
,,,,,,,,223.7152077,1.439662914,0.902211225,1.053266584,,,2.00E+00
,,,,,,,,227.3875999,1.431282014,0.898136604,1.047521108,,,1.98E+00
,,,,,,,,231.0819429,1.422867866,0.894031469,1.041793926,,,1.95E+00
,,,,,,,,234.7979802,1.41443447,0.889890715,1.036052949,,,1.93E+00
,,,,,,,,238.5354537,1.405986578,0.885709577,1.030264763,,,1.91E+00
,,,,,,,,242.2941039,1.397525725,0.881485818,1.024407938,,,1.89E+00
,,,,,,,,246.0736698,1.389046559,0.877222037,1.018465772,,,1.87E+00
,,,,,,,,249.873889,1.380531161,0.872924626,1.012435291,,,1.85E+00
,,,,,,,,253.6944975,1.371958683,0.868601441,1.006320017,,,1.82E+00
,,,,,,,,257.5352301,1.363313671,0.864258775,1.000119264,,,1.80E+00
,,,,,,,,261.3958199,1.35459285,0.859898556,0.993835012,,,1.78E+00
,,,,,,,,265.2759991,1.345800417,0.855518178,0.987477335,,,1.76E+00
,,,,,,,,269.175498,1.336945035,0.851114109,0.981049303,,,1.74E+00
,,,,,,,,273.094046,1.328026123,0.846684627,0.974547333,,,1.72E+00
,,,,,,,,277.031371,1.31902803,0.842230791,0.967967478,,,1.69E+00
,,,,,,,,280.9871994,1.309938298,0.837755181,0.961312656,,,1.67E+00
,,,,,,,,284.9612566,1.300760199,0.833258503,0.954593983,,,1.65E+00
,,,,,,,,288.9532667,1.29148681,0.828739916,0.947825979,,,1.63E+00
,,,,,,,,292.9629525,1.282100844,0.824199701,0.941013504,,,1.60E+00
,,,,,,,,296.9900354,1.272600708,0.819637343,0.934154943,,,1.58E+00
,,,,,,,,301.034236,1.262994619,0.815050917,0.927250821,,,1.56E+00
,,,,,,,,305.0952732,1.253302013,0.810439909,0.920298173,,,1.54E+00
,,,,,,,,309.1728652,1.24355054,0.805806569,0.913295786,,,1.51E+00
,,,,,,,,313.2667288,1.233753875,0.801154761,0.906256478,,,1.49E+00
,,,,,,,,317.3765797,1.223903757,0.796488355,0.899191095,,,1.47E+00
,,,,,,,,321.5021325,1.213993288,0.79181083,0.892096721,,,1.45E+00
,,,,,,,,325.6431007,1.204024637,0.7871266,0.884971444,,,1.43E+00
,,,,,,,,329.7991968,1.193999157,0.782441045,0.877816892,,,1.40E+00
,,,,,,,,333.9701321,1.183921496,0.777759415,0.870639837,,,1.38E+00
,,,,,,,,338.1556171,1.173804998,0.773087082,0.863444366,,,1.36E+00
,,,,,,,,342.3553611,1.163662102,0.768429341,0.856240449,,,1.34E+00
,,,,,,,,346.5690725,1.153500161,0.763790608,0.849040878,,,1.32E+00
,,,,,,,,350.7964586,1.143320999,0.75917488,0.841846664,,,1.30E+00
,,,,,,,,355.037226,1.133125106,0.754585684,0.8346545,,,1.28E+00
,,,,,,,,359.29108,1.122919485,0.750025774,0.827471879,,,1.25E+00
,,,,,,,,363.5577254,1.112705354,0.745498392,0.820320685,,,1.23E+00
,,,,,,,,367.8368659,1.102464556,0.741007456,0.813220612,,,1.21E+00
,,,,,,,,372.1282043,1.092179954,0.736555119,0.806166584,,,1.19E+00
,,,,,,,,376.4314425,1.081848644,0.732140268,0.799144627,,,1.17E+00
,,,,,,,,380.7462819,1.071468589,0.727759916,0.792152691,,,1.15E+00
,,,,,,,,385.0724228,1.061038283,0.723412908,0.785187457,,,1.13E+00
,,,,,,,,389.4095647,1.050558423,0.719102117,0.778235647,,,1.11E+00
,,,,,,,,393.7574065,1.040028221,0.714832735,0.77128615,,,1.09E+00
,,,,,,,,398.1156462,1.029457425,0.710610292,0.764340765,,,1.07E+00
,,,,,,,,402.4839813,1.018855788,0.706441411,0.757420481,,,1.06E+00
,,,,,,,,406.8621084,1.008230803,0.702335563,0.750546449,,,1.04E+00
,,,,,,,,411.2497234,0.99760172,0.698304864,0.74373441,,,1.02E+00
,,,,,,,,415.6465217,0.986999531,0.694361314,0.73700433,,,1.00E+00
,,,,,,,,420.052198,0.976456116,0.690514305,0.73036761,,,9.82E-01
,,,,,,,,424.4664463,0.965986993,0.686769762,0.72383047,,,9.64E-01
,,,,,,,,428.8889602,0.95559286,0.683130685,0.717406031,,,9.47E-01
,,,,,,,,433.3194324,0.94528181,0.679597311,0.711110161,,,9.31E-01
,,,,,,,,437.7575554,0.935074326,0.676168147,0.70496428,,,9.14E-01
,,,,,,,,442.2030209,0.924988905,0.672842043,0.699005969,,,8.98E-01
,,,,,,,,446.6555203,0.915046165,0.669619667,0.693270589,,,8.83E-01
,,,,,,,,451.1147444,0.905280788,0.666504226,0.687764496,,,8.68E-01
,,,,,,,,455.5803836,0.895740299,0.663501281,0.682473402,,,8.54E-01
,,,,,,,,460.0521276,0.886467513,0.660617211,0.677383119,,,8.41E-01
,,,,,,,,464.5296661,0.877498069,0.65785779,0.672488078,,,8.28E-01
,,,,,,,,469.012688,0.868862584,0.655227888,0.667792968,,,8.15E-01
,,,,,,,,473.5008822,0.860580962,0.652731987,0.663306491,,,8.03E-01
,,,,,,,,477.9939368,0.852661728,0.650374481,0.659035279,,,7.92E-01
,,,,,,,,482.49154,0.845108356,0.648159149,0.654982201,,,7.82E-01
,,,,,,,,486.9933794,0.837933535,0.646088029,0.651151207,,,7.72E-01
,,,,,,,,491.4991423,0.831159619,0.644162775,0.647556341,,,7.63E-01
,,,,,,,,496.008516,0.824813526,0.642386769,0.644214367,,,7.54E-01
,,,,,,,,500.5211872,0.818929,0.640764424,0.641137117,,,7.46E-01
,,,,,,,,505.0368427,0.813539836,0.639298562,0.638337118,,,7.39E-01
,,,,,,,,509.5551687,0.808671413,0.637989148,0.635830342,,,7.33E-01
,,,,,,,,514.0758517,0.804352514,0.636834961,0.633627462,,,7.27E-01
,,,,,,,,518.5985776,0.800615665,0.635835792,0.631724132,,,7.22E-01
,,,,,,,,523.1230324,0.797476122,0.634993709,0.63010959,,,7.18E-01
,,,,,,,,527.648902,0.794937347,0.634312824,0.628786418,,,7.15E-01
,,,,,,,,532.175872,0.793009732,0.633797931,0.62777047,,,7.12E-01
,,,,,,,,536.703628,0.791712632,0.633452777,0.627080043,,,7.11E-01
,,,,,,,,541.2318557,0.791061619,0.633279591,0.626729835,,,7.10E-01
